Three principles for modernizing an undergraduate regression analysis course

As data have become more prevalent in academia, industry, and daily life, it is imperative that undergraduate students are equipped with the skills needed to analyze data in the modern environment. In recent years there has been a lot of work innovating introductory statistics courses and developing introductory data science courses; however, there has been less work beyond the first course. This paper describes innovations to Regression Analysis taught at Duke University, a course focused on application that serves a diverse undergraduate student population of statistics and data science majors along with non-majors. Three principles guiding the modernization of the course are presented with details about how these principles align with the necessary skills of practice outlined in recent statistics and data science curriculum guidelines. The paper includes pedagogical strategies, motivated by the innovations in introductory courses, that make it feasible to implement skills for the practice of modern statistics and data science alongside fundamental statistical concepts. The paper concludes with the impact of these changes, challenges, and next steps for the course. Portions of in-class activities and assignments are included in the paper, with full sample assignments and resources for finding data in the supplemental materials.

==> data/lego-sample.csv <==
Item_Number,Set_Name,Theme,Pieces,Price,Amazon_Price,Year,Ages,Pages,Minifigures,Packaging,Weight,Unique_Pieces,Availability,Size
43172,Elsa's Ice Palace,LEGO® Frozen 2,701,79.99,63.99,2019,Ages_6+,180,4,NA,NA,234,NA,Small
10907,World Animals,DUPLO®,121,99.99,95.65,2019,Ages_2+,48,6,Box,NA,75,Retail,Large
75278,D-O,Star Wars™,519,69.99,57.09,2020,Ages_10+,72,1,Box,NA,149,NA,Small
31095,Fairground Carousel,Creator 3-in-1,595,49.99,40,2019,Ages_8+,236,3,Box,NA,223,Retail,Small
75976,Wrecking Ball,Overwatch®,227,19.99,19.99,2019,Ages_9+,84,1,Box,NA,78,Retail,Small
41353,Friends Advent Calendar,Friends,500,29.99,34,2018,Ages_6-12,4,NA,Box,NA,202,Retail,Small
70639,Street Race of Snake Jaguar,NINJAGO®,308,29.99,63.93,2018,Ages_7-14,112,2,Box,0.44Kg (0.97 lb),130,Retail,Small
75253,Droid Commander,Star Wars™,1177,199.99,199.95,2019,Ages_8+,25,NA,Box,NA,343,Retail,Small
21313,Ship in a Bottle,Ideas,962,69.99,154,2018,Ages_12+,156,NA,Box,NA,124,Retail - limited,Small
41342,Emma's Deluxe Bedroom,Friends,183,14.99,49.92,2018,Ages_6-12,68,1,Box,NA,105,Retail,Small
42094,Tracked Loader,Technic™,827,79.99,134.2,2019,Ages_10+,140,NA,Box,1.13Kg (2.49 lb),128,Retail,Small
70420,Graveyard Mystery,Hidden Side,335,29.99,23.97,2019,Ages_7+,112,4,Box,NA,160,Retail,Small
42076,Hovercraft,Technic™,1020,89.99,128.99,2018,Ages_9-16,349,NA,Box,NA,139,NA,Small
76117,Batman Mech vs. Poison Ivy Mech,Batman™,375,39.99,61.94,2019,Ages_7+,92,4,Box,0.55Kg (1.21 lb),173,Retail,Small
70821,Emmet and Benny's 'Build and Fix' Workshop!,THE LEGO® MOVIE 2™,117,19.99,19.98,2019,Ages_4+,48,2,Box,0.34Kg (0.75 lb),73,Retail,Small
76898,Formula E Panasonic Jaguar Racing GEN2 Car & Jaguar I-PACE eTROPHY,Speed Champions,565,29.99,29.95,2020,Ages_8+,128,2,Box,0.73Kg (1.61 lb),186,Retail,Small
41347,Heartlake City Resort,Friends,1017,99.99,230,2018,Ages_7-12,208,4,Box,1.95Kg (4.3 lb),326,Retail,Small
75197,First Order Specialists Battle Pack,Star Wars™,108,14.99,29.99,2018,Ages_6-12,36,3,Box,NA,48,Retail,Small
75234,AT-AP Walker,Star Wars™,689,59.99,87.99,2019,Ages_9+,140,4,Box,0.98Kg (2.16 lb),214,Retail,Small
70918,The Bat-Dune Buggy,DC,198,19.99,37.89,2018,Ages_7-14,64,2,Box,NA,92,Retail,Small
75969,Hogwarts Astronomy Tower,Harry Potter™,971,99.99,99.99,2020,Ages_9+,172,8,Box,NA,310,Retail,Small
75946,Hungarian Horntail Triwizard Challenge,Harry Potter™,265,29.99,23.99,2019,Ages_8+,52,4,Box,NA,101,Retail,Small
71364,Whomp's Lava Trouble,LEGO® Super Mario™,133,19.99,19.99,2020,Ages_6+,NA,2,Box,NA,56,Retail,Small
41623,Ariel & Ursula,BrickHeadz,361,19.99,77.42,2018,Ages_10+,121,NA,Box,NA,121,Retail,Small
75209,Han Solo's Landspeeder,Star Wars™,345,29.99,36.9,2018,Ages_7-12,96,2,Box,0.42Kg (0.93 lb),126,Retail,Small
41287,Bubbles Playground Showdown,Powerpuff Girls™,144,19.99,19.84,2018,Ages_6-12,48,3,Box,0.23Kg (0.51 lb),92,Retail,Small
76141,Thanos Mech,Marvel,152,9.99,9.84,2020,Ages_6+,56,1,Box,NA,62,Retail,Small
10929,Modular Playhouse,DUPLO®,129,59.99,59.99,2020,Ages_2+,84,3,Box,NA,56,Retail,Large
70822,Unikitty's Sweetest Friends EVER!,THE LEGO® MOVIE 2™,76,9.99,12.5,2019,Ages_5+,36,3,Box,0.08Kg (0.18 lb),50,Retail,Small
31100,Sports Car,Creator 3-in-1,134,9.99,9.84,2020,Ages_6+,120,NA,Box,NA,60,Retail,Small
70664,Spinjitzu Lloyd vs. Garmadon,NINJAGO®,208,19.99,38.75,2019,Ages_7+,52,2,Box,0.23Kg (0.51 lb),44,Retail,Small
70669,Cole's Earth Driller,NINJAGO®,587,49.99,94.99,2019,Ages_8+,132,4,Box,0.95Kg (2.09 lb),216,Retail,Small
42092,Rescue Helicopter,Technic™,325,39.99,33.28,2019,Ages_8+,181,NA,Box,0.45Kg (0.99 lb),81,Retail,Small
41154,Cinderella's Dream Castle,Disney™,585,69.99,158.9,2018,Ages_6-12,132,2,Box,1.14Kg (2.51 lb),218,Retail,Small
75263,Resistance Y-wing Microfighter,Star Wars™,86,9.99,8.99,2020,Ages_6+,40,1,Box,NA,44,Retail,Small
42097,Compact Crawler Crane,Technic™,920,99.99,168,2019,Ages_10+,344,NA,Box,NA,102,NA,Small
41254,Volcano Rock City Concert,Trolls World Tour,387,39.99,32.88,2020,Ages_6+,120,3,Box,NA,175,Retail,Small
10765,Ariel's Underwater Concert,Juniors,92,14.99,30.48,2018,Ages_4-7,40,1,Box,NA,55,NA,Small
31101,Monster Truck,Creator 3-in-1,163,14.99,11.99,2020,Ages_7+,136,NA,Box,NA,54,Retail,Small
10750,Road Repair Truck,Juniors,73,9.99,32.92,2018,Ages_4-7,32,1,Box,0.15Kg (0.33 lb),50,Retail,Small
41404,Emma's Play Cube - Photographer,Friends,36,9.99,17.97,2020,Ages_6+,5,1,Box,NA,31,Retail,Small
75265,T-16 Skyhopper vs Bantha Microfighters,Star Wars™,198,19.99,17.99,2020,Ages_6+,84,2,Box,NA,100,Retail,Small
42079,Heavy Duty Forklift,Technic™,592,69.99,124.99,2018,Ages_9-16,232,NA,Box,1.25Kg (2.75 lb),109,Retail,Small
31071,Drone Explorer,Creator 3-in-1,109,9.99,19.88,2018,Ages_6-12,80,NA,Box,0.17Kg (0.37 lb),56,Retail,Small
10883,My First Tow Truck,DUPLO®,11,9.99,7.99,2019,Ages_1½+,10,NA,Box,0.26Kg (0.57 lb),10,Retail,Large
10897,My First Minnie Build,Disney™,10,9.99,8.99,2019,Ages_1½+,10,NA,Box,0.25Kg (0.55 lb),9,Retail,Small
41194,Noctura's Tower & the Earth Fox Rescue,NA,646,59.99,199.99,2018,Ages_9-12,44,4,Box,NA,227,Retail,NA
21321,International Space Station,Ideas,864,69.99,69.99,2020,Ages_16+,128,NA,Box,NA,186,Retail - limited,Small
60265,Ocean Exploration Base,City,497,79.99,79.95,2020,Ages_6+,165,5,Box,NA,180,Retail,Small
76134,Spider-Man: Doc Ock Diamond Heist,Marvel,150,29.99,36.99,2019,Ages_4+,96,3,Box,0.53Kg (1.17 lb),98,Retail,Small
41392,Nature Glamping,Friends,241,29.99,26.99,2020,Ages_6+,72,2,Box,NA,110,Retail,Small
10903,Fire Station,DUPLO®,76,49.99,44.99,2019,Ages_2+,34,2,NA,1.14Kg (2.51 lb),47,NA,Large
10860,My First Race Car,DUPLO®,6,4.99,9.45,2018,Ages_1½-3,9,NA,Box,0.13Kg (0.29 lb),6,Retail,Large
70653,Firstbourne,NINJAGO®,882,69.99,124,2018,Ages_9-14,172,6,Box,1.29Kg (2.84 lb),337,Retail,Small
76123,Captain America: Outriders Attack,Marvel,167,19.99,15.99,2019,Ages_6+,52,3,Box,NA,75,Retail,Small
41333,Olivia's Mission Vehicle,Friends,223,19.99,45.95,2018,Ages_6-12,84,1,Box,0.32Kg (0.7 lb),106,Retail,Small
76094,Mighty Micros: Supergirl vs. Brainiac,NA,80,9.99,14.09,2018,Ages_5-12,7,2,Box,NA,50,Retail,NA
41395,Friendship Bus,Friends,778,69.99,69.95,2020,Ages_8+,236,3,Box,NA,286,Retail,Small
31094,Race Plane,Creator 3-in-1,333,29.99,28.99,2019,Ages_7+,200,1,Box,0.64Kg (1.41 lb),134,Retail,Small
76165,Iron Man,Marvel,480,59.99,59.99,2020,Ages_18+,132,NA,Box,NA,123,Retail,Small
75933,T. Rex Transport,Jurassic World™,609,69.99,108.89,2018,Ages_7-12,156,3,Box,1.13Kg (2.49 lb),174,NA,Small
41345,Heartlake City Pet Centre,Friends,474,59.99,159.99,2018,Ages_6-12,108,3,Box,0.99Kg (2.18 lb),234,Retail,Small
60195,Arctic Mobile Exploration Base,City,786,119.99,155.29,2018,Ages_7-12,236,6,Box,1.56Kg (3.43 lb),255,Retail,Small
75264,Kylo Ren's Shuttle Microfighter,Star Wars™,72,9.99,9.84,2020,Ages_6+,40,1,Box,NA,40,Retail,Small
76158,Batboat The Penguin Pursuit!,Batman™,54,9.99,9.89,2020,Ages_4+,44,2,Box,NA,41,Retail,Small
41902,Sparkly Unicorn Bracelet,DOTS,33,4.99,4.99,2020,Ages_6+,NA,NA,Foil pack,NA,9,Retail,Small
10405,Mission to Mars,Classic,871,59.99,89.99,2018,Ages_5-99,81,3,Plastic box,NA,330,Retail,Small
70424,Ghost Train Express,Hidden Side,698,79.99,100.63,2019,Ages_8+,136,6,Box,NA,268,Retail,Small
72004,Tech Wizard Showdown,NA,506,39.99,138.99,2018,Ages_8-14,116,3,Box,NA,197,Retail,NA
60218,Desert Rally Racer,City,75,9.99,18.81,2019,Ages_5+,36,1,Box,0.16Kg (0.35 lb),45,Retail,Small
41421,Baby Elephant Jungle Rescue,Friends,203,19.99,19.99,2020,Ages_6+,68,2,Box,NA,111,Retail,Small
75893,2018 Dodge Challenger SRT Demon and 1970 Dodge Charger R/T,Speed Champions,478,29.99,24,2019,Ages_7+,124,3,Box,0.54Kg (1.19 lb),159,Retail,Small
60209,Diamond Heist,City,400,59.99,86.95,2019,Ages_6+,160,4,Box,0.8Kg (1.76 lb),191,Retail,Small
75968,4 Privet Drive,Harry Potter™,797,69.99,69.95,2020,Ages_8+,184,6,Box,NA,255,Retail,Small
75941,Indominus rex vs. Ankylosaurus,Jurassic World™,537,99.99,99.99,2020,Ages_8+,112,5,Box,NA,216,Retail,Small
41153,Ariel's Royal Celebration Boat,Disney™,380,49.99,82.75,2018,Ages_6-12,108,2,Box,0.65Kg (1.43 lb),156,Retail,Small
70660,Spinjitzu Jay,NINJAGO®,97,9.99,29.44,2019,Ages_7+,32,1,Box,0.13Kg (0.29 lb),23,Retail,Small
76097,Lex Luthor Mech Takedown,DC,406,39.99,57.99,2018,Ages_7-14,84,5,Box,NA,159,Retail,Small
31076,Daredevil Stunt Plane,Creator 3-in-1,200,19.99,35,2018,Ages_7-12,120,1,Box,NA,86,Retail,Small
41916,Extra Dots - Series 2,DOTS,109,3.99,3.44,2020,Ages_6+,NA,NA,Foil pack,NA,6,Retail,Small
10910,Submarine Adventure,DUPLO®,24,19.99,17.99,2019,Ages_2+,8,2,Box,NA,22,Retail,Large
75945,Expecto Patronum,Harry Potter™,121,19.99,15.99,2019,Ages_7+,48,3,Box,NA,55,Retail,Small
76101,Outrider Dropship Attack,Marvel,124,14.99,21.95,2018,Ages_6-12,52,3,Box,0.18Kg (0.4 lb),63,Retail,Small
41255,Pop Village Celebration,Trolls World Tour,380,49.99,39.99,2020,Ages_6+,120,5,Box,NA,205,Retail,Small
10277,Crocodile Locomotive,Creator Expert,1271,99.99,99.99,2020,Ages_18+,132,2,Box,1.54Kg (3.39 lb),212,Retail - limited,Small
71372,Cat Mario Power-Up Pack,LEGO® Super Mario™,11,9.99,14.52,2020,Ages_6+,NA,NA,Box,NA,9,Retail,Small
21156,BigFig Creeper and Ocelot,Minecraft™,184,14.99,11.99,2020,Ages_7+,48,NA,Box,NA,65,Retail,Small
75219,Imperial AT-Hauler,Star Wars™,829,99.99,106.54,2018,Ages_9-14,148,5,Box,1.4Kg (3.08 lb),206,Retail,Small
71711,Jay's Cyber Dragon,NINJAGO®,518,49.99,44.99,2020,Ages_8+,84,5,Box,NA,189,Retail,Small
21054,The White House,Architecture,1483,99.99,99.95,2020,Ages_18+,188,NA,Box,NA,180,Retail - limited,Small
60229,Rocket Assembly &Transport,City,1055,149.99,134.99,2019,Ages_7+,340,8,Box,2.38Kg (5.23 lb),364,Retail,Small
76107,Thanos: Ultimate Battle,Marvel,674,69.99,92.84,2018,Ages_8-14,116,4,Box,1.02Kg (2.25 lb),190,Retail,Small
10917,Fire Truck,DUPLO®,6,6.99,6.29,2020,Ages_1½+,3,NA,Box with backing card,0.15Kg (0.33 lb),6,Retail,Large
41389,Ice Cream Cart,Friends,97,9.99,8.99,2020,Ages_6+,40,1,Box,NA,60,Retail,Small
41433,Party Boat,Friends,640,79.99,79.99,2020,Ages_7+,184,3,Box,NA,270,Retail,Small
41252,Poppy's Air Balloon Adventure,Trolls World Tour,250,29.99,24.86,2020,Ages_6+,68,3,Box,NA,121,Retail,Small
60257,Service Station,City,354,49.99,42.99,2020,Ages_5+,193,4,Box,0.7Kg (1.55 lb),179,Retail,Small
70837,Shimmer & Shine Sparkle Spa!,THE LEGO® MOVIE 2™,694,69.99,45.49,2019,Ages_7+,128,8,Box,NA,209,Retail,Small
41606,Star-Lord,BrickHeadz,113,9.99,23.79,2018,Ages_10+,40,NA,Box,NA,51,Retail,Small
10873,Minnie's Birthday Party,Disney™,21,19.99,17.99,2018,Ages_2-5,12,1,Box,0.36Kg (0.79 lb),18,Retail,Small
76111,Batman: Brother Eye Takedown,Batman™,269,29.99,37,2018,Ages_6-12,76,3,Box,0.46Kg (1.01 lb),103,Retail,Small
41602,Rey,Star Wars™,119,9.99,20.5,2018,Ages_10+,36,NA,Box,NA,50,Retail,Small
70841,Benny's Space Squad,THE LEGO® MOVIE 2™,68,9.99,19.88,2019,Ages_5+,32,5,Box,0.09Kg (0.2 lb),53,Retail,Small
70422,Shrimp Shack Attack,Hidden Side,578,49.99,39.99,2019,Ages_8+,128,5,Box,NA,293,Retail,Small
41195,Emily & Noctura's Showdown,NA,650,49.99,162.49,2018,Ages_8-12,144,4,Box,NA,246,Retail,NA
21322,Pirates of Barracuda Bay,Ideas,2545,199.99,199.99,2020,Ages_16+,460,10,Box,4.43Kg (9.76 lb),575,Retail - limited,Small
75930,Indoraptor Rampage at Lockwood Estate,Jurassic World™,1019,129.99,206.05,2018,Ages_8-12,176,6,Box,1.89Kg (4.16 lb),257,Retail,Small
41163,Rapunzel's Small Tower,Disney™,44,9.99,18.94,2019,Ages_5+,24,1,NA,0.09Kg (0.2 lb),28,NA,Small
70647,Kai - Dragon Master,NINJAGO®,92,14.99,20.32,2018,Ages_8-14,48,1,Box,NA,53,Retail,Small
75228,Escape Pod vs. Dewback Microfighters,Star Wars™,177,19.99,44.89,2019,Ages_6+,64,3,Box,0.2Kg (0.44 lb),79,Retail,Small
75953,Hogwarts Whomping Willow,Harry Potter™,753,69.99,55.99,2018,Ages_8-14,148,6,Box,1.1Kg (2.42 lb),253,Retail,Small
75226,Inferno Squad Battle Pack,Star Wars™,118,14.99,36.99,2019,Ages_6+,40,4,Box,0.12Kg (0.26 lb),52,Retail,Small
60247,Forest Fire,City,84,9.99,8.99,2020,Ages_5+,56,1,Box,0.13Kg (0.3 lb),49,Retail,Small
60177,Airshow Jet,City,87,9.99,23.29,2018,Ages_5-12,56,1,Box,NA,53,Retail,Small
60228,Deep Space Rocket and Launch Control,City,837,99.99,89.99,2019,Ages_7+,304,7,Box,1.83Kg (4.03 lb),308,Retail,Small
75236,Duel on Starkiller Base,Star Wars™,191,19.99,28.75,2019,Ages_6+,68,2,Box,NA,83,Retail,Small
42114,6x6 Volvo Articulated Hauler,Technic™,2193,249.99,249.99,2020,Ages_11+,456,NA,Box,NA,234,Retail,Small
10898,My First Mickey Build,Disney™,9,9.99,9.99,2019,Ages_1½+,10,NA,Box,0.24Kg (0.53 lb),8,Retail,Small
76160,Mobile Bat Base,DC,743,89.99,89.99,2020,Ages_8+,140,6,Box,NA,275,Retail,Small
71709,Jay and Lloyd's Velocity Racers,NINJAGO®,322,29.99,23.99,2020,Ages_7+,148,3,Box,NA,142,Retail,Small
21052,Dubai,Architecture,740,59.99,57.44,2020,Ages_16+,112,NA,Box,NA,127,Retail - limited,Small
70435,Newbury Abandoned Prison,Hidden Side,400,39.99,39.99,2020,Ages_7+,132,4,Box,NA,164,Retail,Small
43174,Mulan's Storybook Adventures,Disney™,124,19.99,15.99,2020,Ages_5+,3,3,Box,NA,72,Retail,Small
10770,Buzz & Woody's Carnival Mania!,Disney™,230,49.99,32.8,2019,Ages_4+,52,5,Box,NA,106,Retail,Small
60171,Mountain Fugitives,City,88,9.99,16.49,2018,Ages_5-12,36,4,Box,NA,61,Retail,Small
70820,LEGO Movie Maker,THE LEGO® MOVIE 2™,482,49.99,37.99,2019,Ages_8+,96,6,Box,0.76Kg (1.67 lb),243,Retail,Small
10261,Roller Coaster,Creator Expert,4124,379.99,379.95,2018,Ages_16+,440,11,Box,5.8Kg (12.78 lb),556,Retail - limited,Small
60237,Curves & Crossroad,City,2,14.99,11.99,2019,Ages_5+,NA,NA,Shrink-wrapped,0.2Kg (0.44 lb),2,Retail,Small
71712,Empire Temple of Madness,NINJAGO®,810,79.99,71.99,2020,Ages_9+,160,6,Box,NA,267,Retail,Small
75955,Hogwarts Express,Harry Potter™,801,79.99,63.99,2018,Ages_8-14,124,6,Box,1.37Kg (3.02 lb),261,Retail,Small
75220,Sandcrawler,Star Wars™,1239,139.99,219.98,2018,Ages_9-14,188,6,Box,1.77Kg (3.9 lb),277,Retail,Small
70431,The Lighthouse of Darkness,Hidden Side,540,49.99,44.99,2020,Ages_8+,156,5,Box,NA,240,Retail,Small
41374,Andrea's Pool Party,Friends,468,49.99,40,2019,Ages_6+,112,2,Box,NA,221,Retail,Small
41609,Chewbacca,Star Wars™,149,9.99,36.95,2018,Ages_10+,40,NA,Box,NA,52,Retail,Small
31105,Townhouse Toy Store,Creator 3-in-1,554,39.99,39.95,2020,Ages_8+,268,2,Box,0.88Kg (1.94 lb),194,Retail,Small
10894,Toy Story Train,Disney™,21,19.99,15.99,2019,Ages_2+,8,2,Box,NA,19,Retail,Small
60172,Dirt Road Pursuit,City,297,39.99,64.75,2018,Ages_5-12,116,3,Box,0.6Kg (1.32 lb),140,Retail,Small
10751,Mountain Police Chase,Juniors,115,19.99,34.99,2018,Ages_4-7,64,2,Box,0.33Kg (0.73 lb),85,Retail,Small
41190,Emily Jones & The Eagle Getaway,NA,149,14.99,34.92,2018,Ages_7-12,60,2,Box,NA,87,Retail,NA
11010,White Baseplate,Classic,1,7.99,7.86,2020,Ages_4+,1,NA,Shrink-wrapped,NA,1,Retail,Small
41397,Juice Truck,Friends,103,19.99,17.99,2020,Ages_4+,52,2,Box,NA,75,Retail,Small
10881,Mickey's Boat,Disney™,28,29.99,47.99,2018,Ages_2-5,24,2,Box,0.58Kg (1.28 lb),25,Retail,Small
41428,Beach House,Friends,444,49.99,49.95,2020,Ages_6+,160,2,Box,NA,216,Retail,Small
10868,Farm Pony Stable,DUPLO®,59,29.99,83.94,2018,Ages_2-5,25,2,Box,NA,31,NA,Large
10909,Heart Box,DUPLO®,80,19.99,17.99,2020,Ages_1½+,2,NA,Box,NA,39,Retail,Large
60208,Parachute Arrest,City,218,39.99,31.46,2019,Ages_5+,120,4,Box,0.48Kg (1.05 lb),139,Retail,Small
70683,Spinjitzu Slam - Zane,NINJAGO®,63,9.99,18.47,2019,Ages_7+,40,1,Box,NA,37,Retail,Small
60210,Air Base,City,529,89.99,84.96,2019,Ages_6+,260,6,Box,1.22Kg (2.69 lb),270,Retail,Small
21150,Minecraft Skeleton BigFig with Magma Cube,Minecraft™,142,14.99,26.25,2019,Ages_7+,40,NA,Box,0.17Kg (0.37 lb),56,Retail,Small
75251,Darth Vader's Castle,Star Wars™,1060,129.99,129.99,2019,Ages_9+,188,5,Box,NA,285,Retail,Small
76096,Superman & Krypto Team-Up,DC,199,19.99,40,2018,Ages_6-12,76,2,Box,NA,110,Retail,Small
42082,Rough Terrain Crane,Technic™,4057,299.99,284.93,2018,Ages_11+,1527,NA,Box,6.1Kg (13.44 lb),262,Retail,Small
31093,Riverside Houseboat,Creator 3-in-1,396,39.99,39.98,2019,Ages_7+,200,2,Box,0.67Kg (1.48 lb),157,Retail,Small
41152,Sleeping Beauty's Fairytale Castle,Disney™,322,39.99,139.9,2018,Ages_6-12,84,3,Box,NA,171,Retail,Small
21144,The Farm Cottage,Minecraft™,549,49.99,199.95,2018,Ages_8+,116,3,Box,NA,157,Retail,Small
31084,Pirate Roller Coaster,Creator 3-in-1,923,89.99,169,2018,Ages_9-14,324,5,Box,1.94Kg (4.27 lb),277,Retail,Small
10862,My First Celebration,DUPLO®,41,14.99,39.89,2018,Ages_1½-3,9,NA,Box,NA,18,NA,Large
60179,Ambulance Helicopter,City,190,19.99,37.95,2018,Ages_5-12,84,3,Box,0.41Kg (0.9 lb),108,Retail,Small
60186,Mining Heavy Driller,City,294,49.99,69.99,2018,Ages_5-12,124,3,Box,0.78Kg (1.71 lb),139,Retail,Small
31074,Rocket Rally Car,Creator 3-in-1,241,19.99,35,2018,Ages_7-12,148,NA,Box,0.44Kg (0.97 lb),104,Retail,Small
76119,Batmobile: Pursuit of The Joker,Batman™,342,29.99,36.23,2019,Ages_7+,80,2,Box,NA,114,Retail,Small
11008,Bricks and Houses,Classic,270,19.99,19.95,2020,Ages_4+,77,NA,Box,NA,121,Retail,Small
76130,Stark Jet and the Drone Attack,Spider-Man,504,69.99,55.99,2019,Ages_8+,96,4,Box,NA,176,Retail,Small
71701,Kai's Fire Dragon,NINJAGO®,81,19.99,17.99,2020,Ages_4+,60,2,Box,NA,48,Retail,Small
75317,The Mandalorian & The Child,Star Wars™,295,19.99,19.95,2020,Ages_10+,88,NA,Box,NA,123,Retail,Small
75935,Baryonyx Face-Off: The Treasure Hunt,Jurassic World™,434,59.99,47.99,2019,Ages_7+,96,4,Box,NA,211,Retail,Small
10871,Airport,DUPLO®,29,24.99,22.49,2018,Ages_2-5,20,3,Box,0.66Kg (1.45 lb),24,NA,Large
41328,Stephanie's Bedroom,Friends,95,9.99,28.87,2018,Ages_6-12,44,1,Box,NA,72,Retail,Small
41917,Magic Forest Bracelet,DOTS,33,4.99,4.99,2020,Ages_6+,NA,NA,Foil pack,NA,9,Retail,Small
75275,A-wing Starfighter,Star Wars™,1673,199.99,199.99,2020,Ages_18+,272,1,Box,NA,355,Retail,Small
21047,Las Vegas,Architecture,501,39.99,49.99,2018,Ages_12+,108,NA,Box,NA,123,Retail,Small
31081,Modular Skate House,Creator 3-in-1,422,39.99,83.49,2018,Ages_8-12,196,2,Box,0.81Kg (1.78 lb),169,Retail,Small
41168,Elsa's Jewellery Box,LEGO® Frozen 2,300,39.99,31.99,2019,Ages_6+,96,1,Box,NA,89,Retail,Small
31198,The Beatles,LEGO® Art,2933,119.99,119.99,2020,Ages_18+,NA,NA,Box,NA,35,LEGO exclusive,Small
10900,Police Bike,DUPLO®,8,9.99,8.99,2019,Ages_2+,10,1,Box,0.18Kg (0.4 lb),7,Retail,Large
60240,Kayak Adventure,City,84,9.99,23.22,2019,Ages_5+,36,1,Box,0.15Kg (0.33 lb),48,Retail - limited,Small
76122,Batcave Clayface Invasion,Batman™,1038,99.99,99.95,2019,Ages_8+,168,6,Box,NA,333,Retail,Small
76102,Thor's Weapon Quest,Marvel,223,19.99,48.71,2018,Ages_6-12,84,3,Box,0.33Kg (0.73 lb),112,Retail,Small
70654,Dieselnaut,NINJAGO®,1179,109.99,214.93,2018,Ages_9-14,156,7,Box,1.75Kg (3.85 lb),308,Retail,Small
41911,Go Team! Bracelet,DOTS,33,4.99,4.99,2020,Ages_6+,NA,NA,Foil pack,NA,12,Retail,Small
70848,Systar Party Crew,THE LEGO® MOVIE 2™,196,19.99,15.66,2019,Ages_7+,80,2,Box,NA,104,Retail,Small
10753,The Joker Batcave Attack,Batman™,151,24.99,45.95,2018,Ages_4-7,76,3,Box,0.41Kg (0.9 lb),94,Retail,Small
42078,Mack Anthem,Technic™,2595,179.99,330,2018,Ages_11-16,897,NA,Box,3.46Kg (7.62 lb),253,Retail,Small
21161,The Crafting Box 3.0,Minecraft™,564,69.99,69.99,2020,Ages_8+,180,4,Box,NA,128,Retail,Small
21147,The Bedrock Adventures,Minecraft™,644,89.99,161.95,2018,Ages_8+,108,4,Box,1.27Kg (2.8 lb),168,Retail,Small
21314,TRON: Legacy,Ideas,230,34.99,78.95,2018,Ages_10+,68,3,Box,NA,73,Retail - limited,Small
43180,Belle's Castle Winter Celebration,Disney™,238,49.99,49.95,2020,Ages_4+,108,6,Box,NA,146,Retail,Small
10927,Pizza Stand,DUPLO®,18,9.99,8.99,2020,Ages_2+,12,1,Box,NA,15,Retail,Large
10767,Duke Caboom's Stunt Show,Disney™,120,19.99,19.99,2019,Ages_4+,48,2,Box,NA,62,Retail,Small
71365,Piranha Plant Power Slide,LEGO® Super Mario™,217,29.99,29.95,2020,Ages_7+,NA,3,Box,NA,78,Retail,Small
76146,Spider-Man Mech,Marvel,152,9.99,9.84,2020,Ages_6+,68,1,Box,NA,62,Retail,Small
71715,Jay Avatar - Arcade Pod,NINJAGO®,47,9.99,8.99,2020,Ages_7+,3,2,Box with backing card,NA,28,Retail,Small
70830,Sweet Mayhem's Systar Starship!,THE LEGO® MOVIE 2™,502,69.99,99.99,2019,Ages_9+,100,3,Box,0.91Kg (2 lb),188,Retail,Small
31086,Futuristic Flyer,Creator 3-in-1,157,14.99,12.93,2019,Ages_7+,136,NA,Box,0.27Kg (0.59 lb),65,Retail,Small
70682,Spinjitzu Slam - Jay,NINJAGO®,72,9.99,14.43,2019,Ages_7+,44,1,Box,NA,37,Retail,Small
60248,Fire Helicopter Response,City,93,29.99,23.98,2020,Ages_5+,44,3,Box,0.25Kg (0.55 lb),61,Retail,Small
10713,Creative Suitcase,Classic,213,19.99,15.99,2018,Ages_4-99,36,NA,Plastic box,0.84Kg (1.85 lb),89,Retail,Small
75224,Sith Infiltrator Microfighter,Star Wars™,92,9.99,23.4,2019,Ages_6+,40,1,Box,0.1Kg (0.22 lb),45,Retail,Small
70684,Spinjitzu Slam - Kai vs. Samurai,NINJAGO®,164,19.99,21.87,2019,Ages_8+,76,2,Box,NA,67,Retail,Small
41453,Party Time,Unikitty!™,214,19.99,15.95,2018,Ages_6-12,80,4,Box,0.27Kg (0.59 lb),119,Retail,Small
70681,Spinjitzu Slam - Lloyd,NINJAGO®,70,9.99,15.28,2019,Ages_7+,44,1,Box,NA,34,Retail,Small
41162,"Ariel, Aurora, and Tiana's Royal Celebration",Disney™,282,39.99,94.49,2019,Ages_5+,108,3,NA,NA,131,NA,Small
21142,The Polar Igloo,Minecraft™,278,29.99,67.39,2018,Ages_8+,84,2,Box,0.56Kg (1.23 lb),95,Retail,Small
42111,Dom's Dodge Charger,Technic™,1077,99.99,99.95,2020,Ages_10+,236,NA,Box,NA,172,Retail - limited,Small
42103,Dragster,Technic™,225,19.99,19.99,2020,Ages_7+,80,NA,Box,NA,68,Retail,Small
71373,Builder Mario Power-Up Pack,LEGO® Super Mario™,10,9.99,17.4,2020,Ages_6+,NA,NA,Box,NA,8,Retail,Small
21145,The Skull Arena,Minecraft™,198,19.99,36.81,2018,Ages_7-14,68,2,Box,0.42Kg (0.93 lb),68,Retail,Small
71376,Thwomp Drop,LEGO® Super Mario™,393,39.99,39.99,2020,Ages_8+,NA,NA,Box,NA,159,Retail - limited,Small
76113,Spider-Man Bike Rescue,Marvel,235,19.99,31.85,2019,Ages_6+,92,3,Box,0.34Kg (0.75 lb),98,Retail,Small
42093,Chevrolet Corvette ZR1,Technic™,579,49.99,49.99,2019,Ages_9+,233,NA,Box,0.79Kg (1.74 lb),105,Retail,Small
41383,Olivia's Hamster Playground,Friends,81,9.99,19.94,2019,Ages_6+,40,1,NA,0.1Kg (0.22 lb),52,NA,Small
75284,Knights of Ren Transport Ship,Star Wars™,595,69.99,69.99,2020,Ages_9+,136,3,Box,NA,182,Retail,Small
76149,The Menace of Mysterio,Marvel,163,29.99,25.99,2020,Ages_4+,128,3,Box,NA,97,Retail,Small
76089,Mighty Micros: Scarlet Spider vs. Sandman,Marvel,89,9.99,9.99,2018,Ages_5-12,7,2,Box,NA,49,Retail,Small
70828,Pop-Up Party Bus,THE LEGO® MOVIE 2™,1024,79.99,57.99,2019,Ages_9+,172,4,Box,1.39Kg (3.06 lb),294,Retail,Small
70667,Kai's Blade Cycle & Zane's Snowmobile,NINJAGO®,376,29.99,49.95,2019,Ages_8+,128,4,Box,0.51Kg (1.12 lb),189,Retail,Small
41193,Aira & the Song of the Wind Dragon,NA,451,39.99,146.67,2018,Ages_8-12,48,3,Box,NA,200,Retail,NA
75273,Poe Dameron's X-wing Fighter,Star Wars™,761,89.99,89.95,2020,Ages_9+,124,4,Box,NA,219,Retail,Small
10882,Train Tracks,DUPLO®,23,19.99,17.99,2018,Ages_2-5,16,NA,Box,0.66Kg (1.45 lb),9,Retail,Large
60252,Construction Bulldozer,City,126,19.99,15.99,2020,Ages_4+,84,2,Box,0.35Kg (0.78 lb),81,Retail,Small
10886,My First Car Creations,DUPLO®,34,19.99,16,2019,Ages_1½+,10,NA,NA,0.64Kg (1.41 lb),31,NA,Large
75272,Sith TIE Fighter,Star Wars™,470,79.99,79.95,2020,Ages_9+,104,3,Box,NA,127,Retail,Small
10771,Carnival Thrill Coaster,Disney™,98,19.99,15.99,2019,Ages_4+,44,2,Box,NA,56,Retail,Small
10759,Elastigirl's Rooftop Pursuit,Juniors,95,19.99,33.2,2018,Ages_4-7,64,2,Box,NA,77,Retail,Small
42101,Buggy,Technic™,117,12.99,12.93,2020,Ages_7+,48,NA,Box,NA,47,Retail,Small
60231,Fire Chief Response Truck,City,201,29.99,24,2019,Ages_5+,84,2,Box,0.38Kg (0.83 lb),98,Retail,Small
10926,Bedroom,DUPLO®,16,14.99,14.99,2020,Ages_2+,2,2,Box,NA,16,Retail,Large
41191,Naida & The Water Turtle Ambush,NA,205,19.99,59.95,2018,Ages_7-12,56,2,Box,NA,103,Retail,NA
60243,Police Helicopter Chase,City,212,39.99,35.98,2020,Ages_5+,128,4,Box,0.52Kg (1.16 lb),127,Retail,Small
75239,Hoth Generator Attack,Star Wars™,235,29.99,22.99,2019,Ages_7+,68,2,Box,NA,101,Retail,Small
41369,Mia's House,Friends,715,69.99,62.99,2019,Ages_6+,192,3,NA,1.12Kg (2.47 lb),274,NA,Small
60258,Tuning Workshop,City,897,99.99,99.99,2020,Ages_6+,389,7,Box,1.63Kg (3.58 lb),411,Retail,Small
43178,Cinderella's Castle Celebration,Disney™,168,29.99,23.99,2020,Ages_4+,100,1,Box,NA,96,Retail,Small
75271,Luke Skywalker's Landspeeder,Star Wars™,236,29.99,29.93,2020,Ages_7+,72,3,Box,NA,104,NA,Small
76159,Joker's Trike Chase,Batman™,440,49.99,49.95,2020,Ages_7+,108,4,Box,NA,181,Retail,Small
71716,Lloyd Avatar - Arcade Pod,NINJAGO®,48,9.99,9.84,2020,Ages_7+,3,2,Box with backing card,NA,28,Retail,Small
75884,1968 Ford Mustang Fastback,Speed Champions,183,14.99,34.69,2018,Ages_7-14,60,1,Box,0.22Kg (0.48 lb),74,Retail,Small
41158,Jasmine's Petite Tower,Disney™,49,9.99,16.75,2019,Ages_5+,24,1,NA,0.09Kg (0.2 lb),35,NA,Small
21160,The Illager Raid,Minecraft™,562,59.99,58.16,2020,Ages_8+,96,5,Box,NA,187,Retail,Small
10872,Train Bridge and Tracks,DUPLO®,26,24.99,21.99,2018,Ages_2-5,16,1,Box,0.88Kg (1.95 lb),10,Retail,Large
41425,Olivia's Flower Garden,Friends,92,9.99,9.49,2020,Ages_6+,48,2,Box,NA,61,Retail,Small
41357,Olivia's Heart Box,Friends,85,7.99,12.89,2019,Ages_6+,32,2,NA,0.14Kg (0.31 lb),38,NA,Small
70427,Welcome to the Hidden Side,Hidden Side,189,19.99,15.99,2020,Ages_7+,68,4,Box,NA,103,Retail,Small
75262,Imperial Dropship – 20th Anniversary Edition,Star Wars™,125,19.99,41.39,2019,Ages_6+,60,3,Box,NA,57,Retail,Small
10915,Alphabet Truck,DUPLO®,36,24.99,21.99,2020,Ages_1½+,1,2,Box,NA,35,Retail,Large
11004,Windows of Creativity,Classic,450,29.99,24,2019,Ages_4+,85,NA,Box,NA,153,Retail,Small
70827,Ultrakatty & Warrior Lucy!,THE LEGO® MOVIE 2™,348,29.99,23.99,2019,Ages_8+,92,2,Box,0.41Kg (0.9 lb),119,Retail,Small
70637,Cole - Spinjitzu Master,NINJAGO®,73,9.99,18.99,2018,Ages_6-14,32,1,Box,NA,40,Retail,Small
21141,The Zombie Cave,Minecraft™,241,19.99,16.82,2018,Ages_7-14,84,3,Box,0.39Kg (0.86 lb),88,Retail,Small
76104,The Hulkbuster Smash-Up,Marvel,375,29.99,41,2018,Ages_7-14,84,4,Box,0.49Kg (1.08 lb),143,Retail,Small
76128,Molten Man Battle,Spider-Man,294,29.99,22.79,2019,Ages_7+,76,3,Box,NA,117,Retail,Small
75241,Action Battle Echo Base Defence,Star Wars™,504,59.99,48,2019,Ages_8+,112,5,Box,NA,192,Retail,Small
60197,Passenger Train,City,677,159.99,134.99,2018,Ages_6-12,230,4,Box,2.05Kg (4.51 lb),165,Retail,Small
41901,Funky Animals Bracelet,DOTS,33,4.99,4.99,2020,Ages_6+,NA,NA,Foil pack,NA,10,Retail,Small
10913,Brick Box,DUPLO®,65,29.99,26.79,2020,Ages_1½+,20,2,Tag,NA,46,Retail,Large
75533,Boba Fett,Star Wars™,144,29.99,94.95,2018,Ages_8-14,48,NA,Box,NA,67,Retail,Small
60198,Cargo Train,City,1227,229.99,181.21,2018,Ages_6-12,362,6,Box,3.03Kg (6.68 lb),410,Retail,Small
76116,Batman Batsub and the Underwater Clash,Batman™,174,19.99,36,2019,Ages_7+,64,3,Box,0.32Kg (0.7 lb),82,Retail,Small
21044,Paris,Architecture,649,49.99,49.84,2019,Ages_12+,112,NA,Box,NA,114,Retail,Small
75975,Watchpoint: Gibraltar,Overwatch®,730,89.99,67.76,2019,Ages_9+,192,4,Box,1.39Kg (3.06 lb),287,Retail,Small
21041,Great Wall of China,Architecture,551,49.99,82.59,2018,Ages_12+,112,NA,Box,0.81Kg (1.78 lb),81,Retail - limited,Small
41380,Lighthouse Rescue Centre,Friends,602,59.99,47.99,2019,Ages_6+,180,2,Box,NA,273,Retail,Small
60267,Safari Off-Roader,City,168,19.99,17.99,2020,Ages_5+,76,2,Box,0.34Kg (0.76 lb),86,Retail,Small
70428,Jack's Beach Buggy,Hidden Side,170,19.99,16.99,2020,Ages_7+,56,3,Box,NA,98,Retail,Small
10260,Downtown Diner,Creator Expert,2480,169.99,250.98,2018,Ages_16+,200,6,Box,NA,508,LEGO exclusive,Small
21319,Central Perk,Ideas,1070,59.99,59.99,2019,Ages_16+,156,7,Box,1.35Kg (2.98 lb),366,Retail - limited,Small
41385,Emma's Summer Heart Box,Friends,86,7.99,14.67,2019,Ages_6+,36,1,Other,NA,45,Retail,Small
60261,Central Airport,City,286,59.99,59.95,2020,Ages_4+,169,6,Box,0.82Kg (1.81 lb),168,Retail,Small
41253,Lonesome Flats Raft Adventure,Trolls World Tour,159,29.99,23.99,2020,Ages_4+,100,3,Box,NA,110,Retail,Small
75252,Imperial Star Destroyer,Star Wars™,4784,699.99,699.95,2019,Ages_16+,444,2,Box,NA,445,LEGO exclusive,Small
41390,Andrea's Car & Stage,Friends,240,19.99,17.98,2020,Ages_6+,68,2,Box,NA,116,Retail,Small
41426,Heartlake City Park Café,Friends,224,19.99,19.95,2020,Ages_6+,72,2,Box,NA,117,Retail,Small
21138,The Melon Farm,Minecraft™,69,14.99,62.75,2018,Ages_6-14,44,3,Box,NA,47,Retail,Small
76118,Mr. Freeze Batcycle Battle,Batman™,200,19.99,37.03,2019,Ages_6+,68,3,Box,0.3Kg (0.66 lb),97,Retail,Small
76112,App-Controlled Batmobile,DC,321,99.99,139.95,2018,Ages_8+,108,1,Box,0.82Kg (1.81 lb),114,Retail,Small
41391,Heartlake City Hair Salon,Friends,235,19.99,17.99,2020,Ages_6+,84,2,Box,NA,138,Retail,Small
60212,Barbecue Burn Out,City,64,9.99,8.99,2019,Ages_4+,28,2,Box,0.13Kg (0.29 lb),45,Retail,Small
60254,Race Boat Transporter,City,238,29.99,26.99,2020,Ages_5+,124,2,Box,0.56Kg (1.24 lb),123,Retail,Small
11007,Creative Green Bricks,Classic,60,4.99,4.93,2020,Ages_4+,37,NA,Box,NA,36,Retail,Small
75268,Snowspeeder,Star Wars™,91,19.99,19.95,2020,Ages_4+,56,2,Box,NA,64,Retail,Small
41608,Han Solo,Star Wars™,141,9.99,14,2018,Ages_10+,44,NA,Box,NA,51,Retail,Small
70652,Stormbringer,NINJAGO®,493,39.99,93.99,2018,Ages_8-14,108,4,Box,0.68Kg (1.5 lb),182,Retail,Small
43175,Anna and Elsa's Storybook Adventures,LEGO® Frozen 2,133,19.99,16.37,2020,Ages_5+,3,4,Box,NA,71,Retail,Small
10878,Rapunzel's Tower,DUPLO®,37,29.99,98.99,2018,Ages_2-5,24,1,Box,NA,26,NA,Large
71700,Jungle Raider,NINJAGO®,127,9.99,8.99,2020,Ages_7+,60,1,Box,NA,61,Retail,Small
41915,Jewellery Box,DOTS,374,19.99,19.99,2020,Ages_6+,3,NA,Plastic canister,NA,35,Retail,Small
43173,Aurora's Royal Carriage,Disney™,62,9.99,9.72,2020,Ages_5+,28,1,Box,NA,35,Retail,Small
42095,Remote-Controlled Stunt Racer,Technic™,324,99.99,80.99,2019,Ages_9+,72,NA,Box,0.79Kg (1.74 lb),78,Retail,Small
42104,Race Truck,Technic™,227,19.99,18.84,2020,Ages_7+,35,NA,Box,NA,59,Retail,Small
10920,Elsa and Olaf's Tea Party,DUPLO®,17,19.99,17.93,2020,Ages_2+,12,2,Box,NA,13,Retail,Large
76137,Batman vs. The Riddler Robbery,Batman™,59,9.99,20.92,2019,Ages_4+,36,2,Box,NA,44,Retail,Small
42071,Dozer Compactor,Technic™,171,19.99,38.95,2018,Ages_8-14,100,NA,Box,0.33Kg (0.73 lb),62,Retail,Small
75193,Millennium Falcon Microfighter,Star Wars™,92,9.99,48.9,2018,Ages_6-12,44,1,Box,0.11Kg (0.25 lb),48,Retail,Small
70839,The Rexcelsior!,THE LEGO® MOVIE 2™,1826,149.99,229.99,2019,Ages_10+,276,4,Box,NA,377,Retail,Small
60215,Fire Station,City,509,69.99,56,2019,Ages_5+,184,4,Box,1.17Kg (2.57 lb),210,Retail,Small
76124,War Machine Buster,Marvel,362,34.99,27.79,2019,Ages_7+,64,4,Box,NA,122,Retail,Small
70923,The Bat-Space Shuttle,DC,643,79.99,153,2018,Ages_8-14,124,6,Box,NA,239,Retail,Small
70831,Emmet's Dream House/Rescue Rocket!,THE LEGO® MOVIE 2™,706,69.99,86.89,2019,Ages_8+,260,4,Box,1.14Kg (2.51 lb),197,Retail,Small
60220,Garbage Truck,City,90,19.99,16.36,2019,Ages_4+,40,2,Box,0.31Kg (0.69 lb),52,Retail,Small
76140,Iron Man Mech,Marvel,148,9.99,9.84,2020,Ages_6+,64,1,Box,NA,61,Retail,Small
76152,Avengers Wrath of Loki,Marvel,223,59.99,59.95,2020,Ages_4+,124,5,Box,NA,137,Retail,Small
75200,Ahch-To Island Training,Star Wars™,241,29.99,48.99,2018,Ages_7-12,84,2,Box,0.39Kg (0.86 lb),129,Retail,Small
41338,Stephanie's Sports Arena,Friends,460,44.99,68.7,2018,Ages_6-12,108,2,Box,0.76Kg (1.67 lb),188,Retail,Small
70823,Emmet's Thricycle!,THE LEGO® MOVIE 2™,174,14.99,16,2019,Ages_7+,84,1,Box,0.25Kg (0.55 lb),100,Retail,Small
70646,Jay - Dragon Master,NINJAGO®,92,14.99,22,2018,Ages_8-14,48,1,Box,NA,53,Retail,Small
41423,Tiger Hot Air Balloon Jungle Rescue,Friends,302,39.99,39.95,2020,Ages_7+,116,2,Box,NA,145,Retail,Small
76091,Mighty Micros: Thor vs. Loki,Marvel,79,9.99,28.49,2018,Ages_5-12,7,2,Box,NA,47,Retail,Small
31107,Space Rover Explorer,Creator 3-in-1,510,39.99,39.95,2020,Ages_8+,276,1,Box,NA,206,Retail,Small
60238,Switch Tracks,City,8,15.99,14.39,2018,Ages_5-12,NA,NA,Box,0.28Kg (0.62 lb),4,Retail,Small
75286,General Grievous's Starfighter,Star Wars™,487,79.99,79.95,2020,Ages_9+,96,NA,Box,NA,139,Retail,Small
75246,Death Star Cannon,Star Wars™,159,19.99,13.85,2019,Ages_7+,80,2,Box,NA,79,Retail,Small
10858,My First Puzzle Pets,DUPLO®,18,9.99,34.5,2018,Ages_1½-3,9,NA,Box,0.34Kg (0.75 lb),16,NA,Large
10893,Spider-Man vs. Electro,Marvel,29,19.99,46.75,2019,Ages_2+,10,2,Box,0.41Kg (0.9 lb),22,Retail,Small
70636,Zane - Spinjitzu Master,NINJAGO®,69,9.99,19.65,2018,Ages_6-14,32,1,Box,NA,38,Retail,Small
10403,World Fun,Classic,295,19.99,20.99,2018,Ages_5-99,53,2,Box,NA,149,Retail,Small
21140,The Chicken Coop,Minecraft™,198,19.99,15.99,2018,Ages_7-14,72,1,Box,0.36Kg (0.79 lb),90,Retail,Small
60262,Passenger Airplane,City,669,99.99,99.95,2020,Ages_6+,273,9,Box,1.77Kg (3.9 lb),288,Retail,Small
60241,Police Dog Unit,City,67,9.99,8.99,2020,Ages_4+,40,2,Box,0.12Kg (0.28 lb),48,Retail,Small
42096,Porsche 911 RSR,Technic™,1580,149.99,127.4,2019,Ages_10+,296,NA,Box,2.25Kg (4.96 lb),178,Retail,Small
70638,Katana V11,NINJAGO®,257,19.99,32.98,2018,Ages_7-14,84,2,Box,0.32Kg (0.7 lb),111,Retail,Small
41165,Anna's Canoe Expedition,LEGO® Frozen 2,108,19.99,16,2019,Ages_4+,64,2,Box,NA,61,Retail,Small
10712,Bricks and Gears,Classic,244,19.99,36.78,2018,Ages_5-99,124,NA,Box,0.4Kg (0.88 lb),94,Retail,Small
42102,Mini CLAAS XERION,Technic™,130,12.99,12.99,2020,Ages_7+,56,NA,Box,NA,45,Retail,Small
10265,Ford Mustang,Creator Expert,1471,149.99,149.99,2019,Ages_16+,212,NA,Box,NA,358,LEGO exclusive,Small
41371,Mia's Horse Trailer,Friends,216,29.99,34.95,2019,Ages_6+,76,2,Box,NA,119,Retail,Small
10269,Harley-Davidson Fat Boy,Creator Expert,1023,99.99,99.95,2019,Ages_16+,156,NA,Box,NA,300,NA,Small
60180,Monster Truck,City,192,19.99,26.48,2018,Ages_6-12,76,1,Box,0.38Kg (0.84 lb),76,Retail,Small
10908,Plane,DUPLO®,12,9.99,23.27,2019,Ages_2+,10,1,Box,NA,11,Retail,Large
10404,Ocean's Bottom,Classic,579,29.99,52.47,2018,Ages_5-99,57,2,Box,NA,218,Retail,Small
71699,Thunder Raider,NINJAGO®,576,49.99,44.99,2020,Ages_8+,148,5,Box,NA,191,Retail,Small
70429,El Fuego's Stunt Plane,Hidden Side,295,29.99,29.95,2020,Ages_7+,92,3,Box,NA,149,Retail,Small
60234,People Pack - Fun Fair,City,183,39.99,31.99,2019,Ages_5+,64,14,Box,0.28Kg (0.61 lb),138,Retail,Small
60236,Straight & T-Junction,City,2,14.99,13.49,2019,Ages_5+,NA,NA,Shrink-wrapped,0.2Kg (0.44 lb),2,Retail,Small
72002,Twinfector,NA,191,19.99,69.99,2018,Ages_7-14,44,3,Box,NA,73,Retail,NA
41346,Friendship Box,Friends,563,49.99,49.79,2018,Ages_6-12,172,NA,Box,0.98Kg (2.16 lb),198,Retail,Small
41603,Kylo Ren,Star Wars™,130,9.99,23.15,2018,Ages_10+,40,NA,Box,NA,50,Retail,Small
70663,Spinjitzu Nya & Wu,NINJAGO®,227,19.99,29.95,2019,Ages_7+,56,2,Box,0.23Kg (0.51 lb),49,Retail,Small
60219,Construction Loader,City,88,9.99,8.99,2019,Ages_5+,36,1,Box,0.16Kg (0.34 lb),50,Retail,Small
41161,Aladdin's and Jasmine's Palace Adventures,Disney™,193,29.99,67.22,2019,Ages_5+,76,2,NA,0.38Kg (0.84 lb),114,NA,Small
75249,Resistance Y-wing Starfighter,Star Wars™,578,69.99,55.99,2019,Ages_8+,76,5,Box,NA,177,Retail,Small
43170,Moana's Ocean Adventure,Disney™,46,9.99,9.84,2020,Ages_6+,36,1,Box,NA,39,Retail,Small
75207,Imperial Patrol Battle Pack,Star Wars™,99,14.99,17.25,2018,Ages_6-12,36,3,Box,NA,43,Retail,Small
70678,Castle of the Forsaken Emperor,NINJAGO®,1218,99.99,89.99,2019,Ages_9+,248,7,Box,NA,361,Retail,Small
31080,Modular Winter Vacation,Creator 3-in-1,374,34.99,46,2018,Ages_7-12,200,2,Box,NA,142,Retail,Small
41375,Heartlake City Amusement Pier,Friends,1251,129.99,116.99,2019,Ages_8+,316,7,Box,NA,433,Retail,Small
71366,Boomer Bill Barrage,LEGO® Super Mario™,132,29.99,29.99,2020,Ages_7+,NA,2,Box,NA,70,Retail,Small
70633,Kai - Spinjitzu Master,NINJAGO®,61,9.99,29.99,2018,Ages_6-14,32,1,Box,NA,33,Retail,Small
41394,Heartlake City Hospital,Friends,379,49.99,48.53,2020,Ages_6+,132,3,Box,NA,154,Retail,Small
31087,Dune Buggy,Creator 3-in-1,147,12.99,11.92,2019,Ages_6+,120,NA,Box,0.25Kg (0.55 lb),65,Retail,Small
41336,Emma's Art Café,Friends,378,32.99,85.49,2018,Ages_6-12,112,2,Box,0.6Kg (1.32 lb),166,Retail,Small
70430,Newbury Subway,Hidden Side,348,29.99,29.95,2020,Ages_8+,108,3,Box,NA,146,Retail,Small
42077,Rally Car,Technic™,1005,109.99,161.03,2018,Ages_10-16,364,NA,NA,1.7Kg (3.74 lb),152,NA,Small
10714,Blue Baseplate,Classic,1,7.99,13.48,2018,Ages_4-99,NA,NA,NA,0.1Kg (0.22 lb),1,Retail,Small
60246,Police Station,City,743,99.99,99.99,2020,Ages_6+,345,7,Box,1.85Kg (4.06 lb),298,Retail,Small
60216,Downtown Fire Brigade,City,943,99.99,89.99,2019,Ages_6+,414,7,Box,1.84Kg (4.06 lb),400,Retail,Small
70670,Monastery of Spinjitzu,NINJAGO®,1070,79.99,71.99,2019,Ages_9+,188,8,Box,1.52Kg (3.35 lb),359,Retail,Small
75951,Grindelwald's Escape,NA,132,19.99,19.99,2018,Ages_7-14,48,2,Box,0.24Kg (0.53 lb),68,Retail,NA
75977,Junkrat & Roadhog,Overwatch®,380,49.99,39.95,2019,Ages_10+,92,2,Box,NA,168,Retail,Small
71706,Cole's Speeder Car,NINJAGO®,52,9.99,8.99,2020,Ages_4+,36,2,Box,NA,32,Retail,Small
75216,Snoke's Throne Room,Star Wars™,492,69.99,63.95,2018,Ages_8-14,104,4,Box,0.82Kg (1.81 lb),166,Retail,Small
75213,Star Wars Advent Calendar,Star Wars™,307,39.99,39.88,2018,Ages_6-14,4,7,Box,NA,186,Retail,Small
75292,The Razor Crest,Star Wars™,1023,129.99,129.99,2020,Ages_10+,NA,2,Box,NA,277,Retail,Small
42088,Cherry Picker,Technic™,155,9.99,22.75,2019,Ages_7+,40,NA,NA,0.16Kg (0.35 lb),51,NA,Small
41250,Techno Reef Dance Party,Trolls World Tour,173,19.99,16.82,2020,Ages_5+,72,1,Box,NA,85,Retail,Small
75971,Hanzo vs. Genji,Overwatch®,197,19.99,24.45,2019,Ages_8+,60,3,Box,0.3Kg (0.66 lb),84,Retail,Small
41361,Mia's Foal Stable,Friends,118,19.99,15.99,2019,Ages_4+,64,1,NA,0.29Kg (0.64 lb),66,NA,Small
76896,Nissan GT-R NISMO,Speed Champions,298,19.99,18.95,2020,Ages_7+,80,1,Box,NA,101,Retail,Small
42106,Stunt Show Truck & Bike,Technic™,610,49.99,49.99,2020,Ages_8+,120,NA,Box,NA,109,Retail,Small
41362,Heartlake City Supermarket,Friends,140,29.99,32.97,2019,Ages_4+,68,2,Box,NA,90,Retail,Small
70635,Jay - Spinjitzu Master,NINJAGO®,68,9.99,29.95,2018,Ages_6-14,32,1,Box,NA,39,Retail,Small
10760,Underminer's Bank Heist,Juniors,149,24.99,49.75,2018,Ages_4-7,64,3,Box,NA,99,Retail,Small
76120,Batwing and The Riddler Heist,Batman™,489,49.99,40,2019,Ages_7+,132,4,Box,NA,212,Retail,Small
21163,The Redstone Battle,Minecraft™,504,39.99,39.99,2020,Ages_8+,88,4,Box,NA,133,Retail,Small
76142,Avengers Speeder Bike Attack,Marvel,226,19.99,15.99,2020,Ages_6+,104,3,Box,NA,97,Retail,Small
76895,Ferrari F8 Tributo,Speed Champions,275,19.99,19.95,2020,Ages_7+,72,1,Box,0.32Kg (0.7 lb),92,Retail,Small
60204,City Hospital,City,861,99.99,209.45,2018,Ages_6-12,329,13,Box,1.67Kg (3.69 lb),362,Retail,Small
75947,Hagrid's Hut: Buckbeak's Rescue,Harry Potter™,496,59.99,47.99,2019,Ages_8+,120,6,Box,NA,208,Retail,Small
41378,Dolphins Rescue Mission,Friends,363,39.99,31.67,2019,Ages_6+,116,2,Box,NA,192,Retail,Small
76090,Mighty Micros: Star-Lord vs. Nebula,Marvel,86,9.99,19.49,2018,Ages_5-12,7,2,Box,NA,45,Retail,Small
76148,Spider-Man vs. Doc Ock,Marvel,234,19.99,19.95,2020,Ages_6+,72,3,Box,NA,80,Retail,Small
75950,Aragog's Lair,Harry Potter™,157,14.99,29.95,2018,Ages_7-14,56,2,Box,0.16Kg (0.35 lb),82,Retail,Small
10749,Mia's Organic Food Market,Friends,115,19.99,24.49,2018,Ages_4-7,56,1,Box,NA,70,Retail,Small
31089,Sunset Track Racer,Creator 3-in-1,221,19.99,17.97,2019,Ages_7+,144,NA,Box,0.38Kg (0.84 lb),81,Retail,Small
75194,First Order TIE Fighter Microfighter,Star Wars™,91,9.99,24.95,2018,Ages_6-12,40,1,Box,0.11Kg (0.24 lb),47,Retail,Small
21162,The Taiga Adventure,Minecraft™,74,9.99,9.84,2020,Ages_7+,40,2,Box,NA,48,Retail,Small
41363,Mia's Forest Adventures,Friends,134,14.99,18.95,2019,Ages_6+,44,1,NA,0.15Kg (0.33 lb),77,NA,Small
41364,Stephanie's Buggy & Trailer,Friends,166,19.99,32.9,2019,Ages_6+,48,1,NA,0.29Kg (0.64 lb),97,NA,Small
70676,Lloyd's Titan Mech,NINJAGO®,876,79.99,71.99,2019,Ages_9+,164,6,Box,NA,230,Retail,Small
41164,Enchanted Tree House,LEGO® Frozen 2,302,49.99,39.99,2019,Ages_6+,120,3,Box,NA,174,Retail,Small
41379,Heartlake City Restaurant,Friends,624,59.99,48,2019,Ages_6+,140,3,Box,NA,201,Retail,Small
75243,Slave I - 20th Anniversary Edition,Star Wars™,1007,119.99,119.97,2019,Ages_10+,164,6,Box,NA,293,Retail,Small
41356,Stephanie's Heart Box,Friends,85,7.99,14.99,2019,Ages_6+,32,1,NA,0.13Kg (0.29 lb),36,NA,Small
60233,Donut Shop Opening,City,790,89.99,80.99,2019,Ages_6+,320,10,Box,1.4Kg (3.09 lb),368,Retail,Small
41387,Olivia's Summer Heart Box,Friends,93,7.99,7.99,2019,Ages_6+,40,2,Other,NA,48,Retail,Small
10863,My First Animal Brick Box,DUPLO®,34,29.99,26.99,2018,Ages_1½-3,9,NA,Plastic box,NA,29,NA,Large
41401,Stephanie's Play Cube - Baker,Friends,44,9.99,18.54,2020,Ages_6+,5,1,Box,NA,37,Retail,Small
70661,Spinjitzu Zane,NINJAGO®,109,9.99,17.99,2019,Ages_7+,32,1,Box,0.13Kg (0.29 lb),21,Retail,Small
42105,Catamaran,Technic™,404,49.99,39.99,2020,Ages_8+,100,NA,Box,NA,74,Retail,Small
31102,Fire Dragon,Creator 3-in-1,234,19.99,19.59,2020,Ages_7+,132,NA,Box,NA,80,Retail,Small
75288,AT-AT,Star Wars™,1267,159.99,237.9,2020,Ages_10+,188,NA,Box,NA,285,Retail,Small


==> data/nc-county-map-data.csv <==
long,lat,group,region,subregion,polyname
-79.53800201416016,35.84423828125,1857,north carolina,alamance,"north carolina,alamance"
-79.5437240600586,35.89007568359375,1857,north carolina,alamance,"north carolina,alamance"
-79.53800201416016,35.98175048828125,1857,north carolina,alamance,"north carolina,alamance"
-79.52081298828125,36.233848571777344,1857,north carolina,alamance,"north carolina,alamance"
-79.26297760009766,36.233848571777344,1857,north carolina,alamance,"north carolina,alamance"
-79.2744369506836,35.907264709472656,1857,north carolina,alamance,"north carolina,alamance"
-79.25152587890625,35.88434600830078,1857,north carolina,alamance,"north carolina,alamance"
-79.24579620361328,35.861427307128906,1857,north carolina,alamance,"north carolina,alamance"
-79.23433685302734,35.84423828125,1857,north carolina,alamance,"north carolina,alamance"
-79.53800201416016,35.84423828125,1857,north carolina,alamance,"north carolina,alamance"
-81.34281921386719,35.79267501831055,1858,north carolina,alexander,"north carolina,alexander"
-81.3542709350586,35.861427307128906,1858,north carolina,alexander,"north carolina,alexander"
-81.3600082397461,35.89007568359375,1858,north carolina,alexander,"north carolina,alexander"
-81.34854888916016,35.94737243652344,1858,north carolina,alexander,"north carolina,alexander"
-81.34281921386719,36.004669189453125,1858,north carolina,alexander,"north carolina,alexander"
-81.33708953857422,36.01612854003906,1858,north carolina,alexander,"north carolina,alexander"
-81.3027114868164,36.0333137512207,1858,north carolina,alexander,"north carolina,alexander"
-81.27406311035156,36.03904724121094,1858,north carolina,alexander,"north carolina,alexander"
-81.23395538330078,36.0333137512207,1858,north carolina,alexander,"north carolina,alexander"
-81.19957733154297,36.0333137512207,1858,north carolina,alexander,"north carolina,alexander"
-81.1823959350586,36.027584075927734,1858,north carolina,alexander,"north carolina,alexander"
-81.170928955078125,36.0333137512207,1858,north carolina,alexander,"north carolina,alexander"
-81.16519927978516,36.05623245239258,1858,north carolina,alexander,"north carolina,alexander"
-81.15373992919922,36.06196594238281,1858,north carolina,alexander,"north carolina,alexander"
-81.0907211303711,36.073421478271484,1858,north carolina,alexander,"north carolina,alexander"
-81.06779479980469,36.06196594238281,1858,north carolina,alexander,"north carolina,alexander"
-81.03914642333984,36.073421478271484,1858,north carolina,alexander,"north carolina,alexander"
-80.9990463256836,36.06196594238281,1858,north carolina,alexander,"north carolina,alexander"
-80.987579345703125,36.0333137512207,1858,north carolina,alexander,"north carolina,alexander"
-80.987579345703125,36.004669189453125,1858,north carolina,alexander,"north carolina,alexander"
-80.9990463256836,35.98175048828125,1858,north carolina,alexander,"north carolina,alexander"
-81.01050567626953,35.97029113769531,1858,north carolina,alexander,"north carolina,alexander"
-81.03914642333984,35.867156982421875,1858,north carolina,alexander,"north carolina,alexander"
-81.05061340332031,35.84996795654297,1858,north carolina,alexander,"north carolina,alexander"
-81.079254150390625,35.81559371948242,1858,north carolina,alexander,"north carolina,alexander"
-81.0907211303711,35.80413055419922,1858,north carolina,alexander,"north carolina,alexander"
-81.10218048095703,35.781211853027344,1858,north carolina,alexander,"north carolina,alexander"
-81.1193618774414,35.79267501831055,1858,north carolina,alexander,"north carolina,alexander"
-81.13082122802734,35.798404693603516,1858,north carolina,alexander,"north carolina,alexander"
-81.13655853271484,35.827049255371094,1858,north carolina,alexander,"north carolina,alexander"
-81.15373992919922,35.83278274536133,1858,north carolina,alexander,"north carolina,alexander"
-81.34281921386719,35.79267501831055,1858,north carolina,alexander,"north carolina,alexander"
-81.36573791503906,36.5776252746582,1859,north carolina,alleghany,"north carolina,alleghany"
-80.88445281982422,36.56044006347656,1859,north carolina,alleghany,"north carolina,alleghany"
-80.93029022216797,36.53752136230469,1859,north carolina,alleghany,"north carolina,alleghany"
-80.93601989746094,36.526058197021484,1859,north carolina,alleghany,"north carolina,alleghany"
-80.93029022216797,36.50886917114258,1859,north carolina,alleghany,"north carolina,alleghany"
-80.94747161865234,36.4859504699707,1859,north carolina,alleghany,"north carolina,alleghany"
-80.97039794921875,36.46876525878906,1859,north carolina,alleghany,"north carolina,alleghany"
-80.97039794921875,36.457305908203125,1859,north carolina,alleghany,"north carolina,alleghany"
-80.97039794921875,36.43438720703125,1859,north carolina,alleghany,"north carolina,alleghany"
-80.987579345703125,36.405738830566406,1859,north carolina,alleghany,"north carolina,alleghany"
-81.01050567626953,36.3885498046875,1859,north carolina,alleghany,"north carolina,alleghany"
-81.04488372802734,36.3885498046875,1859,north carolina,alleghany,"north carolina,alleghany"
-81.05061340332031,36.42292785644531,1859,north carolina,alleghany,"north carolina,alleghany"
-81.0849838256836,36.42292785644531,1859,north carolina,alleghany,"north carolina,alleghany"
-81.09645080566406,36.42865753173828,1859,north carolina,alleghany,"north carolina,alleghany"
-81.1193618774414,36.43438720703125,1859,north carolina,alleghany,"north carolina,alleghany"
-81.13655853271484,36.43438720703125,1859,north carolina,alleghany,"north carolina,alleghany"
-81.15373992919922,36.42292785644531,1859,north carolina,alleghany,"north carolina,alleghany"
-81.19384765625,36.42292785644531,1859,north carolina,alleghany,"north carolina,alleghany"
-81.20530700683594,36.405738830566406,1859,north carolina,alleghany,"north carolina,alleghany"
-81.22823333740234,36.39427947998047,1859,north carolina,alleghany,"north carolina,alleghany"
-81.27406311035156,36.37709045410156,1859,north carolina,alleghany,"north carolina,alleghany"
-81.29698181152344,36.37709045410156,1859,north carolina,alleghany,"north carolina,alleghany"
-81.27979278564453,36.44584655761719,1859,north carolina,alleghany,"north carolina,alleghany"
-81.29125213623047,36.46876525878906,1859,north carolina,alleghany,"north carolina,alleghany"
-81.3027114868164,36.4859504699707,1859,north carolina,alleghany,"north carolina,alleghany"
-81.3542709350586,36.526058197021484,1859,north carolina,alleghany,"north carolina,alleghany"
-81.37146759033203,36.55470657348633,1859,north carolina,alleghany,"north carolina,alleghany"
-81.36573791503906,36.5776252746582,1859,north carolina,alleghany,"north carolina,alleghany"
-79.9104232788086,34.807186126708984,1860,north carolina,anson,"north carolina,anson"
-80.32295989990234,34.81291580200195,1860,north carolina,anson,"north carolina,anson"
-80.30003356933594,35.19106674194336,1860,north carolina,anson,"north carolina,anson"
-80.265655517578125,35.208255767822266,1860,north carolina,anson,"north carolina,anson"
-80.25419616699219,35.17961120605469,1860,north carolina,anson,"north carolina,anson"
-80.23701477050781,35.168148040771484,1860,north carolina,anson,"north carolina,anson"
-80.219818115234375,35.162418365478516,1860,north carolina,anson,"north carolina,anson"
-80.20835876464844,35.168148040771484,1860,north carolina,anson,"north carolina,anson"
-80.19117736816406,35.15669250488281,1860,north carolina,anson,"north carolina,anson"
-80.16825103759766,35.15095901489258,1860,north carolina,anson,"north carolina,anson"
-80.173980712890625,35.168148040771484,1860,north carolina,anson,"north carolina,anson"
-80.173980712890625,35.17387771606445,1860,north carolina,anson,"north carolina,anson"
-80.16252136230469,35.17961120605469,1860,north carolina,anson,"north carolina,anson"
-80.15106964111328,35.17387771606445,1860,north carolina,anson,"north carolina,anson"
-80.15106964111328,35.18533706665039,1860,north carolina,anson,"north carolina,anson"
-80.13961029052734,35.19106674194336,1860,north carolina,anson,"north carolina,anson"
-80.13387298583984,35.19106674194336,1860,north carolina,anson,"north carolina,anson"
-80.1224136352539,35.17387771606445,1860,north carolina,anson,"north carolina,anson"
-80.09950256347656,35.162418365478516,1860,north carolina,anson,"north carolina,anson"
-80.07658386230469,35.15095901489258,1860,north carolina,anson,"north carolina,anson"
-80.082305908203125,35.139503479003906,1860,north carolina,anson,"north carolina,anson"
-80.07085418701172,35.1280403137207,1860,north carolina,anson,"north carolina,anson"
-80.01355743408203,35.093666076660156,1860,north carolina,anson,"north carolina,anson"
-79.9963607788086,35.093666076660156,1860,north carolina,anson,"north carolina,anson"
-79.97917938232422,35.11085510253906,1860,north carolina,anson,"north carolina,anson"
-79.9448013305664,35.122310638427734,1860,north carolina,anson,"north carolina,anson"
-79.92188262939453,35.11658477783203,1860,north carolina,anson,"north carolina,anson"
-79.9104232788086,35.11085510253906,1860,north carolina,anson,"north carolina,anson"
-79.9104232788086,35.08793640136719,1860,north carolina,anson,"north carolina,anson"
-79.904693603515625,35.07647705078125,1860,north carolina,anson,"north carolina,anson"
-79.87032318115234,35.053558349609375,1860,north carolina,anson,"north carolina,anson"
-79.86458587646484,35.04209899902344,1860,north carolina,anson,"north carolina,anson"
-79.88750457763672,35.013450622558594,1860,north carolina,anson,"north carolina,anson"
-79.88177490234375,35.001991271972656,1860,north carolina,anson,"north carolina,anson"
-79.858856201171875,34.98480224609375,1860,north carolina,anson,"north carolina,anson"
-79.8531265258789,34.97907257080078,1860,north carolina,anson,"north carolina,anson"
-79.858856201171875,34.9504280090332,1860,north carolina,anson,"north carolina,anson"
-79.8359375,34.916046142578125,1860,north carolina,anson,"north carolina,anson"
-79.84166717529297,34.893131256103516,1860,north carolina,anson,"north carolina,anson"
-79.8531265258789,34.88167190551758,1860,north carolina,anson,"north carolina,anson"
-79.88750457763672,34.86448287963867,1860,north carolina,anson,"north carolina,anson"
-79.89896392822266,34.847293853759766,1860,north carolina,anson,"north carolina,anson"
-79.9104232788086,34.807186126708984,1860,north carolina,anson,"north carolina,anson"
-81.29698181152344,36.37709045410156,1861,north carolina,ashe,"north carolina,ashe"
-81.33135986328125,36.3885498046875,1861,north carolina,ashe,"north carolina,ashe"
-81.37146759033203,36.365631103515625,1861,north carolina,ashe,"north carolina,ashe"
-81.38292694091797,36.359901428222656,1861,north carolina,ashe,"north carolina,ashe"
-81.36573791503906,36.33125305175781,1861,north carolina,ashe,"north carolina,ashe"
-81.37146759033203,36.30833435058594,1861,north carolina,ashe,"north carolina,ashe"
-81.38292694091797,36.2911491394043,1861,north carolina,ashe,"north carolina,ashe"
-81.3943862915039,36.2911491394043,1861,north carolina,ashe,"north carolina,ashe"
-81.42303466796875,36.2911491394043,1861,north carolina,ashe,"north carolina,ashe"
-81.440216064453125,36.279685974121094,1861,north carolina,ashe,"north carolina,ashe"
-81.45741271972656,36.26823043823242,1861,north carolina,ashe,"north carolina,ashe"
-81.4803237915039,36.26823043823242,1861,north carolina,ashe,"north carolina,ashe"
-81.50325012207031,36.233848571777344,1861,north carolina,ashe,"north carolina,ashe"
-81.56053924560547,36.279685974121094,1861,north carolina,ashe,"north carolina,ashe"
-81.577728271484375,36.28541564941406,1861,north carolina,ashe,"north carolina,ashe"
-81.6350326538086,36.33698272705078,1861,north carolina,ashe,"north carolina,ashe"
-81.65794372558594,36.34844207763672,1861,north carolina,ashe,"north carolina,ashe"
-81.70378112792969,36.371360778808594,1861,north carolina,ashe,"north carolina,ashe"
-81.7209701538086,36.38282012939453,1861,north carolina,ashe,"north carolina,ashe"
-81.74388885498047,36.405738830566406,1861,north carolina,ashe,"north carolina,ashe"
-81.7209701538086,36.44011306762695,1861,north carolina,ashe,"north carolina,ashe"
-81.69805145263672,36.47449493408203,1861,north carolina,ashe,"north carolina,ashe"
-81.70378112792969,36.50313949584961,1861,north carolina,ashe,"north carolina,ashe"
-81.70951080322266,36.526058197021484,1861,north carolina,ashe,"north carolina,ashe"
-81.70378112792969,36.55470657348633,1861,north carolina,ashe,"north carolina,ashe"
-81.67513275146484,36.58335494995117,1861,north carolina,ashe,"north carolina,ashe"
-81.646484375,36.59481430053711,1861,north carolina,ashe,"north carolina,ashe"
-81.36573791503906,36.5776252746582,1861,north carolina,ashe,"north carolina,ashe"
-81.37146759033203,36.55470657348633,1861,north carolina,ashe,"north carolina,ashe"
-81.3542709350586,36.526058197021484,1861,north carolina,ashe,"north carolina,ashe"
-81.3027114868164,36.4859504699707,1861,north carolina,ashe,"north carolina,ashe"
-81.29125213623047,36.46876525878906,1861,north carolina,ashe,"north carolina,ashe"
-81.27979278564453,36.44584655761719,1861,north carolina,ashe,"north carolina,ashe"
-81.29698181152344,36.37709045410156,1861,north carolina,ashe,"north carolina,ashe"
-81.9902572631836,35.918724060058594,1862,north carolina,avery,"north carolina,avery"
-82.01317596435547,35.93018341064453,1862,north carolina,avery,"north carolina,avery"
-82.05901336669922,35.97029113769531,1862,north carolina,avery,"north carolina,avery"
-82.08766174316406,35.98175048828125,1862,north carolina,avery,"north carolina,avery"
-82.05329132080078,36.004669189453125,1862,north carolina,avery,"north carolina,avery"
-82.0819320678711,36.10206985473633,1862,north carolina,avery,"north carolina,avery"
-82.04756164550781,36.119258880615234,1862,north carolina,avery,"north carolina,avery"
-82.01317596435547,36.13644790649414,1862,north carolina,avery,"north carolina,avery"
-81.97879791259766,36.210933685302734,1862,north carolina,avery,"north carolina,avery"
-81.9329605102539,36.25676727294922,1862,north carolina,avery,"north carolina,avery"
-81.92723846435547,36.26249694824219,1862,north carolina,avery,"north carolina,avery"
-81.86994171142578,36.325523376464844,1862,north carolina,avery,"north carolina,avery"
-81.8470230102539,36.251041412353516,1862,north carolina,avery,"north carolina,avery"
-81.8470230102539,36.233848571777344,1862,north carolina,avery,"north carolina,avery"
-81.85847473144531,36.233848571777344,1862,north carolina,avery,"north carolina,avery"
-81.86994171142578,36.233848571777344,1862,north carolina,avery,"north carolina,avery"
-81.87567138671875,36.22812271118164,1862,north carolina,avery,"north carolina,avery"
-81.85847473144531,36.1994743347168,1862,north carolina,avery,"north carolina,avery"
-81.85847473144531,36.17655563354492,1862,north carolina,avery,"north carolina,avery"
-81.829833984375,36.165096282958984,1862,north carolina,avery,"north carolina,avery"
-81.81837463378906,36.113529205322266,1862,north carolina,avery,"north carolina,avery"
-81.76679992675781,36.06196594238281,1862,north carolina,avery,"north carolina,avery"
-81.81263732910156,35.96455764770508,1862,north carolina,avery,"north carolina,avery"
-81.85847473144531,35.98175048828125,1862,north carolina,avery,"north carolina,avery"
-81.87567138671875,35.98747634887695,1862,north carolina,avery,"north carolina,avery"
-81.90431213378906,36.01612854003906,1862,north carolina,avery,"north carolina,avery"
-81.94441986083984,35.98175048828125,1862,north carolina,avery,"north carolina,avery"
-81.94441986083984,35.97602081298828,1862,north carolina,avery,"north carolina,avery"
-81.95014953613281,35.96455764770508,1862,north carolina,avery,"north carolina,avery"
-81.96734619140625,35.94737243652344,1862,north carolina,avery,"north carolina,avery"
-81.96734619140625,35.93018341064453,1862,north carolina,avery,"north carolina,avery"
-81.9902572631836,35.918724060058594,1862,north carolina,avery,"north carolina,avery"
-77.188873291015625,35.74110794067383,1863,north carolina,beaufort,"north carolina,beaufort"
-77.17741394042969,35.7468376159668,1863,north carolina,beaufort,"north carolina,beaufort"
-77.005523681640625,35.666622161865234,1863,north carolina,beaufort,"north carolina,beaufort"
-76.8279037475586,35.69527053833008,1863,north carolina,beaufort,"north carolina,beaufort"
-76.63310241699219,35.70100021362305,1863,north carolina,beaufort,"north carolina,beaufort"
-76.598724365234375,35.6723518371582,1863,north carolina,beaufort,"north carolina,beaufort"
-76.604461669921875,35.64943313598633,1863,north carolina,beaufort,"north carolina,beaufort"
-76.57008361816406,35.615055084228516,1863,north carolina,beaufort,"north carolina,beaufort"
-76.54715728759766,35.60932922363281,1863,north carolina,beaufort,"north carolina,beaufort"
-76.49559783935547,35.56922149658203,1863,north carolina,beaufort,"north carolina,beaufort"
-76.49559783935547,35.55775833129883,1863,north carolina,beaufort,"north carolina,beaufort"
-76.49559783935547,35.53483963012695,1863,north carolina,beaufort,"north carolina,beaufort"
-76.512786865234375,35.52338409423828,1863,north carolina,beaufort,"north carolina,beaufort"
-76.54715728759766,35.53483963012695,1863,north carolina,beaufort,"north carolina,beaufort"
-76.58726501464844,35.52338409423828,1863,north carolina,beaufort,"north carolina,beaufort"
-76.63310241699219,35.552032470703125,1863,north carolina,beaufort,"north carolina,beaufort"
-76.66175842285156,35.552032470703125,1863,north carolina,beaufort,"north carolina,beaufort"
-76.67321014404297,35.53483963012695,1863,north carolina,beaufort,"north carolina,beaufort"
-76.66175842285156,35.52338409423828,1863,north carolina,beaufort,"north carolina,beaufort"
-76.63310241699219,35.506195068359375,1863,north carolina,beaufort,"north carolina,beaufort"
-76.598724365234375,35.4832763671875,1863,north carolina,beaufort,"north carolina,beaufort"
-76.61592102050781,35.466087341308594,1863,north carolina,beaufort,"north carolina,beaufort"
-76.5929946899414,35.42598342895508,1863,north carolina,beaufort,"north carolina,beaufort"
-76.598724365234375,35.408790588378906,1863,north carolina,beaufort,"north carolina,beaufort"
-76.61592102050781,35.3916015625,1863,north carolina,beaufort,"north carolina,beaufort"
-76.63310241699219,35.3916015625,1863,north carolina,beaufort,"north carolina,beaufort"
-76.67321014404297,35.420249938964844,1863,north carolina,beaufort,"north carolina,beaufort"
-76.690399169921875,35.42598342895508,1863,north carolina,beaufort,"north carolina,beaufort"
-76.70758819580078,35.42598342895508,1863,north carolina,beaufort,"north carolina,beaufort"
-76.74769592285156,35.42598342895508,1863,north carolina,beaufort,"north carolina,beaufort"
-76.79353332519531,35.44316864013672,1863,north carolina,beaufort,"north carolina,beaufort"
-76.79926300048828,35.454627990722656,1863,north carolina,beaufort,"north carolina,beaufort"
-76.79353332519531,35.47754669189453,1863,north carolina,beaufort,"north carolina,beaufort"
-76.80499267578125,35.4832763671875,1863,north carolina,beaufort,"north carolina,beaufort"
-76.81645202636719,35.4832763671875,1863,north carolina,beaufort,"north carolina,beaufort"
-76.83937072753906,35.460357666015625,1863,north carolina,beaufort,"north carolina,beaufort"
-76.850830078125,35.454627990722656,1863,north carolina,beaufort,"north carolina,beaufort"
-76.86228942871094,35.460357666015625,1863,north carolina,beaufort,"north carolina,beaufort"
-76.99979400634766,35.506195068359375,1863,north carolina,beaufort,"north carolina,beaufort"
-77.0169906616211,35.500465393066406,1863,north carolina,beaufort,"north carolina,beaufort"
-77.02272033691406,35.4832763671875,1863,north carolina,beaufort,"north carolina,beaufort"
-77.02272033691406,35.47754669189453,1863,north carolina,beaufort,"north carolina,beaufort"
-76.97688293457031,35.460357666015625,1863,north carolina,beaufort,"north carolina,beaufort"
-76.97688293457031,35.44316864013672,1863,north carolina,beaufort,"north carolina,beaufort"
-76.97115325927734,35.43743896484375,1863,north carolina,beaufort,"north carolina,beaufort"
-76.93104553222656,35.44316864013672,1863,north carolina,beaufort,"north carolina,beaufort"
-76.90812683105469,35.42598342895508,1863,north carolina,beaufort,"north carolina,beaufort"
-76.89093780517578,35.414520263671875,1863,north carolina,beaufort,"north carolina,beaufort"
-76.868011474609375,35.414520263671875,1863,north carolina,beaufort,"north carolina,beaufort"
-76.84510040283203,35.414520263671875,1863,north carolina,beaufort,"north carolina,beaufort"
-76.82218170166016,35.4030647277832,1863,north carolina,beaufort,"north carolina,beaufort"
-76.82218170166016,35.38014602661133,1863,north carolina,beaufort,"north carolina,beaufort"
-76.81645202636719,35.368682861328125,1863,north carolina,beaufort,"north carolina,beaufort"
-76.78780364990234,35.38014602661133,1863,north carolina,beaufort,"north carolina,beaufort"
-76.75342559814453,35.38014602661133,1863,north carolina,beaufort,"north carolina,beaufort"
-76.74769592285156,35.368682861328125,1863,north carolina,beaufort,"north carolina,beaufort"
-76.74769592285156,35.36295700073242,1863,north carolina,beaufort,"north carolina,beaufort"
-76.76488494873047,35.345767974853516,1863,north carolina,beaufort,"north carolina,beaufort"
-76.76488494873047,35.33430862426758,1863,north carolina,beaufort,"north carolina,beaufort"
-76.74769592285156,35.328575134277344,1863,north carolina,beaufort,"north carolina,beaufort"
-76.690399169921875,35.345767974853516,1863,north carolina,beaufort,"north carolina,beaufort"
-76.66175842285156,35.34003829956055,1863,north carolina,beaufort,"north carolina,beaufort"
-76.650299072265625,35.33430862426758,1863,north carolina,beaufort,"north carolina,beaufort"
-76.650299072265625,35.30565643310547,1863,north carolina,beaufort,"north carolina,beaufort"
-76.63310241699219,35.2942008972168,1863,north carolina,beaufort,"north carolina,beaufort"
-76.62737274169922,35.2942008972168,1863,north carolina,beaufort,"north carolina,beaufort"
-76.5929946899414,35.254093170166016,1863,north carolina,beaufort,"north carolina,beaufort"
-76.8279037475586,35.208255767822266,1863,north carolina,beaufort,"north carolina,beaufort"
-76.90239715576172,35.254093170166016,1863,north carolina,beaufort,"north carolina,beaufort"
-76.97688293457031,35.3113899230957,1863,north carolina,beaufort,"north carolina,beaufort"
-77.20033264160156,35.414520263671875,1863,north carolina,beaufort,"north carolina,beaufort"
-77.18314361572266,35.49473571777344,1863,north carolina,beaufort,"north carolina,beaufort"
-77.18314361572266,35.51765441894531,1863,north carolina,beaufort,"north carolina,beaufort"
-77.17741394042969,35.52911376953125,1863,north carolina,beaufort,"north carolina,beaufort"
-77.12584686279297,35.55775833129883,1863,north carolina,beaufort,"north carolina,beaufort"
-77.11439514160156,35.56922149658203,1863,north carolina,beaufort,"north carolina,beaufort"
-77.12584686279297,35.592140197753906,1863,north carolina,beaufort,"north carolina,beaufort"
-77.143035888671875,35.59786605834961,1863,north carolina,beaufort,"north carolina,beaufort"
-77.14876556396484,35.59786605834961,1863,north carolina,beaufort,"north carolina,beaufort"
-77.16022491455078,35.63224792480469,1863,north carolina,beaufort,"north carolina,beaufort"
-77.17168426513672,35.64370346069336,1863,north carolina,beaufort,"north carolina,beaufort"
-77.17168426513672,35.6723518371582,1863,north carolina,beaufort,"north carolina,beaufort"
-77.188873291015625,35.70100021362305,1863,north carolina,beaufort,"north carolina,beaufort"
-77.188873291015625,35.74110794067383,1863,north carolina,beaufort,"north carolina,beaufort"
-76.77061462402344,35.87862014770508,1864,north carolina,bertie,"north carolina,bertie"
-76.81072235107422,35.89007568359375,1864,north carolina,bertie,"north carolina,bertie"
-76.8336410522461,35.88434600830078,1864,north carolina,bertie,"north carolina,bertie"
-76.83937072753906,35.872886657714844,1864,north carolina,bertie,"north carolina,bertie"
-76.84510040283203,35.84423828125,1864,north carolina,bertie,"north carolina,bertie"
-76.85655975341797,35.83278274536133,1864,north carolina,bertie,"north carolina,bertie"
-76.87947845458984,35.81559371948242,1864,north carolina,bertie,"north carolina,bertie"
-76.89666748046875,35.83278274536133,1864,north carolina,bertie,"north carolina,bertie"
-76.89093780517578,35.861427307128906,1864,north carolina,bertie,"north carolina,bertie"
-76.89666748046875,35.88434600830078,1864,north carolina,bertie,"north carolina,bertie"
-76.913848876953125,35.89007568359375,1864,north carolina,bertie,"north carolina,bertie"
-76.93677520751953,35.89007568359375,1864,north carolina,bertie,"north carolina,bertie"
-76.96541595458984,35.88434600830078,1864,north carolina,bertie,"north carolina,bertie"
-76.99979400634766,35.872886657714844,1864,north carolina,bertie,"north carolina,bertie"
-77.03990173339844,35.861427307128906,1864,north carolina,bertie,"north carolina,bertie"
-77.06282806396484,35.867156982421875,1864,north carolina,bertie,"north carolina,bertie"
-77.03417205810547,35.89007568359375,1864,north carolina,bertie,"north carolina,bertie"
-77.02845001220703,35.912994384765625,1864,north carolina,bertie,"north carolina,bertie"
-77.03417205810547,35.93018341064453,1864,north carolina,bertie,"north carolina,bertie"
-77.05709075927734,35.94164276123047,1864,north carolina,bertie,"north carolina,bertie"
-77.08573913574219,35.9359130859375,1864,north carolina,bertie,"north carolina,bertie"
-77.1086654663086,35.93018341064453,1864,north carolina,bertie,"north carolina,bertie"
-77.13157653808594,35.93018341064453,1864,north carolina,bertie,"north carolina,bertie"
-77.15450286865234,35.94737243652344,1864,north carolina,bertie,"north carolina,bertie"
-77.188873291015625,35.9359130859375,1864,north carolina,bertie,"north carolina,bertie"
-77.20606231689453,35.94164276123047,1864,north carolina,bertie,"north carolina,bertie"
-77.20033264160156,35.97029113769531,1864,north carolina,bertie,"north carolina,bertie"
-77.20033264160156,35.97602081298828,1864,north carolina,bertie,"north carolina,bertie"
-77.2117919921875,35.99320983886719,1864,north carolina,bertie,"north carolina,bertie"
-77.22325134277344,36.004669189453125,1864,north carolina,bertie,"north carolina,bertie"
-77.24044036865234,36.02185821533203,1864,north carolina,bertie,"north carolina,bertie"
-77.32637786865234,36.05623245239258,1864,north carolina,bertie,"north carolina,bertie"
-77.32637786865234,36.07915115356445,1864,north carolina,bertie,"north carolina,bertie"
-77.30919647216797,36.09061050415039,1864,north carolina,bertie,"north carolina,bertie"
-77.27481842041016,36.09634017944336,1864,north carolina,bertie,"north carolina,bertie"
-77.25762939453125,36.09634017944336,1864,north carolina,bertie,"north carolina,bertie"
-77.24044036865234,36.10206985473633,1864,north carolina,bertie,"north carolina,bertie"
-77.24044036865234,36.10780334472656,1864,north carolina,bertie,"north carolina,bertie"
-77.26908874511719,36.14217758178711,1864,north carolina,bertie,"north carolina,bertie"
-77.29200744628906,36.165096282958984,1864,north carolina,bertie,"north carolina,bertie"
-77.303466796875,36.17082214355469,1864,north carolina,bertie,"north carolina,bertie"
-77.30919647216797,36.1994743347168,1864,north carolina,bertie,"north carolina,bertie"
-77.30919647216797,36.210933685302734,1864,north carolina,bertie,"north carolina,bertie"
-77.2862777709961,36.205204010009766,1864,north carolina,bertie,"north carolina,bertie"
-77.26908874511719,36.21665954589844,1864,north carolina,bertie,"north carolina,bertie"
-77.24044036865234,36.21665954589844,1864,north carolina,bertie,"north carolina,bertie"
-77.2289810180664,36.22239303588867,1864,north carolina,bertie,"north carolina,bertie"
-77.2117919921875,36.24531173706055,1864,north carolina,bertie,"north carolina,bertie"
-77.188873291015625,36.233848571777344,1864,north carolina,bertie,"north carolina,bertie"
-77.16022491455078,36.233848571777344,1864,north carolina,bertie,"north carolina,bertie"
-76.71904754638672,36.233848571777344,1864,north carolina,bertie,"north carolina,bertie"
-76.73050689697266,36.22239303588867,1864,north carolina,bertie,"north carolina,bertie"
-76.74769592285156,36.210933685302734,1864,north carolina,bertie,"north carolina,bertie"
-76.74769592285156,36.19374084472656,1864,north carolina,bertie,"north carolina,bertie"
-76.74769592285156,36.165096282958984,1864,north carolina,bertie,"north carolina,bertie"
-76.736236572265625,36.08488464355469,1864,north carolina,bertie,"north carolina,bertie"
-76.71331787109375,36.0333137512207,1864,north carolina,bertie,"north carolina,bertie"
-76.690399169921875,36.004669189453125,1864,north carolina,bertie,"north carolina,bertie"
-76.6846694946289,35.99320983886719,1864,north carolina,bertie,"north carolina,bertie"
-76.690399169921875,35.98175048828125,1864,north carolina,bertie,"north carolina,bertie"
-76.71904754638672,35.97029113769531,1864,north carolina,bertie,"north carolina,bertie"
-76.73050689697266,35.94164276123047,1864,north carolina,bertie,"north carolina,bertie"
-76.73050689697266,35.93018341064453,1864,north carolina,bertie,"north carolina,bertie"
-76.72477722167969,35.918724060058594,1864,north carolina,bertie,"north carolina,bertie"
-76.736236572265625,35.90153884887695,1864,north carolina,bertie,"north carolina,bertie"
-76.74769592285156,35.88434600830078,1864,north carolina,bertie,"north carolina,bertie"
-76.77061462402344,35.87862014770508,1864,north carolina,bertie,"north carolina,bertie"
-78.89628601074219,34.83583450317383,1865,north carolina,bladen,"north carolina,bladen"
-78.816070556640625,34.847293853759766,1865,north carolina,bladen,"north carolina,bladen"
-78.77596282958984,34.847293853759766,1865,north carolina,bladen,"north carolina,bladen"
-78.4952163696289,34.847293853759766,1865,north carolina,bladen,"north carolina,bladen"
-78.4665756225586,34.83010482788086,1865,north carolina,bladen,"north carolina,bladen"
-78.38636016845703,34.74989318847656,1865,north carolina,bladen,"north carolina,bladen"
-78.363433837890625,34.709781646728516,1865,north carolina,bladen,"north carolina,bladen"
-78.34625244140625,34.69832229614258,1865,north carolina,bladen,"north carolina,bladen"
-78.33479309082031,34.686866760253906,1865,north carolina,bladen,"north carolina,bladen"
-78.32332611083984,34.66394805908203,1865,north carolina,bladen,"north carolina,bladen"
-78.317596435546875,34.641029357910156,1865,north carolina,bladen,"north carolina,bladen"
-78.2832260131836,34.595191955566406,1865,north carolina,bladen,"north carolina,bladen"
-78.24884796142578,34.560813903808594,1865,north carolina,bladen,"north carolina,bladen"
-78.25457763671875,34.54362869262695,1865,north carolina,bladen,"north carolina,bladen"
-78.24884796142578,34.52643585205078,1865,north carolina,bladen,"north carolina,bladen"
-78.19728088378906,34.4806022644043,1865,north carolina,bladen,"north carolina,bladen"
-78.17436218261719,34.469139099121094,1865,north carolina,bladen,"north carolina,bladen"
-78.24311828613281,34.41184616088867,1865,north carolina,bladen,"north carolina,bladen"
-78.28895568847656,34.3889274597168,1865,north carolina,bladen,"north carolina,bladen"
-78.33479309082031,34.37173843383789,1865,north carolina,bladen,"north carolina,bladen"
-78.363433837890625,34.37173843383789,1865,north carolina,bladen,"north carolina,bladen"
-78.38636016845703,34.37173843383789,1865,north carolina,bladen,"north carolina,bladen"
-78.42646789550781,34.38319778442383,1865,north carolina,bladen,"north carolina,bladen"
-78.54105377197266,34.41757583618164,1865,north carolina,bladen,"north carolina,bladen"
-78.57543182373047,34.423301696777344,1865,north carolina,bladen,"north carolina,bladen"
-78.592620849609375,34.440494537353516,1865,north carolina,bladen,"north carolina,bladen"
-78.61553955078125,34.44622039794922,1865,north carolina,bladen,"north carolina,bladen"
-78.63272857666016,34.44622039794922,1865,north carolina,bladen,"north carolina,bladen"
-78.64991760253906,34.44622039794922,1865,north carolina,bladen,"north carolina,bladen"
-78.661376953125,34.463409423828125,1865,north carolina,bladen,"north carolina,bladen"
-78.8218002319336,34.45768356323242,1865,north carolina,bladen,"north carolina,bladen"
-78.8561782836914,34.4806022644043,1865,north carolina,bladen,"north carolina,bladen"
-78.8275375366211,34.503517150878906,1865,north carolina,bladen,"north carolina,bladen"
-78.8275375366211,34.53789520263672,1865,north carolina,bladen,"north carolina,bladen"
-78.8275375366211,34.560813903808594,1865,north carolina,bladen,"north carolina,bladen"
-78.79888916015625,34.641029357910156,1865,north carolina,bladen,"north carolina,bladen"
-78.78742980957031,34.65821838378906,1865,north carolina,bladen,"north carolina,bladen"
-78.79315948486328,34.69832229614258,1865,north carolina,bladen,"north carolina,bladen"
-78.8275375366211,34.72697448730469,1865,north carolina,bladen,"north carolina,bladen"
-78.89628601074219,34.83583450317383,1865,north carolina,bladen,"north carolina,bladen"
-78.1342544555664,34.37173843383789,1866,north carolina,brunswick,"north carolina,brunswick"
-78.1170654296875,34.37173843383789,1866,north carolina,brunswick,"north carolina,brunswick"
-78.0998764038086,34.37173843383789,1866,north carolina,brunswick,"north carolina,brunswick"
-78.07695770263672,34.36027908325195,1866,north carolina,brunswick,"north carolina,brunswick"
-78.03684997558594,34.34309005737305,1866,north carolina,brunswick,"north carolina,brunswick"
-78.0139389038086,34.33736038208008,1866,north carolina,brunswick,"north carolina,brunswick"
-78.0082015991211,34.32590103149414,1866,north carolina,brunswick,"north carolina,brunswick"
-77.98528289794922,34.25141906738281,1866,north carolina,brunswick,"north carolina,brunswick"
-77.93944549560547,34.15401077270508,1866,north carolina,brunswick,"north carolina,brunswick"
-77.93944549560547,34.142555236816406,1866,north carolina,brunswick,"north carolina,brunswick"
-77.92799377441406,34.11963653564453,1866,north carolina,brunswick,"north carolina,brunswick"
-77.93944549560547,34.08525848388672,1866,north carolina,brunswick,"north carolina,brunswick"
-77.9509048461914,34.02223587036133,1866,north carolina,brunswick,"north carolina,brunswick"
-77.96236419677734,33.98212814331055,1866,north carolina,brunswick,"north carolina,brunswick"
-77.99101257324219,33.94774627685547,1866,north carolina,brunswick,"north carolina,brunswick"
-78.01966857910156,33.92483139038086,1866,north carolina,brunswick,"north carolina,brunswick"
-78.03112030029297,33.90764236450195,1866,north carolina,brunswick,"north carolina,brunswick"
-78.048309326171875,33.896183013916016,1866,north carolina,brunswick,"north carolina,brunswick"
-78.08268737792969,33.901912689208984,1866,north carolina,brunswick,"north carolina,brunswick"
-78.12852478027344,33.901912689208984,1866,north carolina,brunswick,"north carolina,brunswick"
-78.18009185791016,33.90764236450195,1866,north carolina,brunswick,"north carolina,brunswick"
-78.208740234375,33.92483139038086,1866,north carolina,brunswick,"north carolina,brunswick"
-78.25457763671875,33.91337203979492,1866,north carolina,brunswick,"north carolina,brunswick"
-78.317596435546875,33.901912689208984,1866,north carolina,brunswick,"north carolina,brunswick"
-78.34625244140625,33.90764236450195,1866,north carolina,brunswick,"north carolina,brunswick"
-78.35197448730469,33.92483139038086,1866,north carolina,brunswick,"north carolina,brunswick"
-78.363433837890625,33.92483139038086,1866,north carolina,brunswick,"north carolina,brunswick"
-78.39208221435547,33.90764236450195,1866,north carolina,brunswick,"north carolina,brunswick"
-78.42646789550781,33.89045333862305,1866,north carolina,brunswick,"north carolina,brunswick"
-78.4665756225586,33.86753463745117,1866,north carolina,brunswick,"north carolina,brunswick"
-78.50667572021484,33.8618049621582,1866,north carolina,brunswick,"north carolina,brunswick"
-78.55824279785156,33.86753463745117,1866,north carolina,brunswick,"north carolina,brunswick"
-78.6384506225586,33.94774627685547,1866,north carolina,brunswick,"north carolina,brunswick"
-78.62699890136719,33.99358367919922,1866,north carolina,brunswick,"north carolina,brunswick"
-78.60980987548828,34.02223587036133,1866,north carolina,brunswick,"north carolina,brunswick"
-78.58116149902344,34.0279655456543,1866,north carolina,brunswick,"north carolina,brunswick"
-78.53532409667969,34.07379913330078,1866,north carolina,brunswick,"north carolina,brunswick"
-78.52386474609375,34.13682556152344,1866,north carolina,brunswick,"north carolina,brunswick"
-78.52386474609375,34.15401077270508,1866,north carolina,brunswick,"north carolina,brunswick"
-78.50667572021484,34.17692947387695,1866,north carolina,brunswick,"north carolina,brunswick"
-78.47802734375,34.17692947387695,1866,north carolina,brunswick,"north carolina,brunswick"
-78.409271240234375,34.15401077270508,1866,north carolina,brunswick,"north carolina,brunswick"
-78.39208221435547,34.15401077270508,1866,north carolina,brunswick,"north carolina,brunswick"
-78.38063049316406,34.18266296386719,1866,north carolina,brunswick,"north carolina,brunswick"
-78.35197448730469,34.194122314453125,1866,north carolina,brunswick,"north carolina,brunswick"
-78.35770416259766,34.21131134033203,1866,north carolina,brunswick,"north carolina,brunswick"
-78.24884796142578,34.21131134033203,1866,north carolina,brunswick,"north carolina,brunswick"
-78.1342544555664,34.37173843383789,1866,north carolina,brunswick,"north carolina,brunswick"
-82.282470703125,35.712459564208984,1867,north carolina,buncombe,"north carolina,buncombe"
-82.30538177490234,35.68381118774414,1867,north carolina,buncombe,"north carolina,buncombe"
-82.30538177490234,35.67808151245117,1867,north carolina,buncombe,"north carolina,buncombe"
-82.29393005371094,35.64943313598633,1867,north carolina,buncombe,"north carolina,buncombe"
-82.282470703125,35.62651443481445,1867,north carolina,buncombe,"north carolina,buncombe"
-82.282470703125,35.615055084228516,1867,north carolina,buncombe,"north carolina,buncombe"
-82.29393005371094,35.59786605834961,1867,north carolina,buncombe,"north carolina,buncombe"
-82.31111145019531,35.59786605834961,1867,north carolina,buncombe,"north carolina,buncombe"
-82.31684875488281,35.59786605834961,1867,north carolina,buncombe,"north carolina,buncombe"
-82.23090362548828,35.54057312011719,1867,north carolina,buncombe,"north carolina,buncombe"
-82.213714599609375,35.53483963012695,1867,north carolina,buncombe,"north carolina,buncombe"
-82.24236297607422,35.51192092895508,1867,north carolina,buncombe,"north carolina,buncombe"
-82.24236297607422,35.506195068359375,1867,north carolina,buncombe,"north carolina,buncombe"
-82.23663330078125,35.49473571777344,1867,north carolina,buncombe,"north carolina,buncombe"
-82.259552001953125,35.47754669189453,1867,north carolina,buncombe,"north carolina,buncombe"
-82.27674102783203,35.47754669189453,1867,north carolina,buncombe,"north carolina,buncombe"
-82.31684875488281,35.49473571777344,1867,north carolina,buncombe,"north carolina,buncombe"
-82.3512191772461,35.500465393066406,1867,north carolina,buncombe,"north carolina,buncombe"
-82.3741455078125,35.49473571777344,1867,north carolina,buncombe,"north carolina,buncombe"
-82.37987518310547,35.4832763671875,1867,north carolina,buncombe,"north carolina,buncombe"
-82.3741455078125,35.47181701660156,1867,north carolina,buncombe,"north carolina,buncombe"
-82.3741455078125,35.460357666015625,1867,north carolina,buncombe,"north carolina,buncombe"
-82.42570495605469,35.47754669189453,1867,north carolina,buncombe,"north carolina,buncombe"
-82.437164306640625,35.47181701660156,1867,north carolina,buncombe,"north carolina,buncombe"
-82.45436096191406,35.460357666015625,1867,north carolina,buncombe,"north carolina,buncombe"
-82.46581268310547,35.454627990722656,1867,north carolina,buncombe,"north carolina,buncombe"
-82.60332489013672,35.42598342895508,1867,north carolina,buncombe,"north carolina,buncombe"
-82.67207336425781,35.44890213012695,1867,north carolina,buncombe,"north carolina,buncombe"
-82.69499969482422,35.454627990722656,1867,north carolina,buncombe,"north carolina,buncombe"
-82.712188720703125,35.454627990722656,1867,north carolina,buncombe,"north carolina,buncombe"
-82.735107421875,35.44316864013672,1867,north carolina,buncombe,"north carolina,buncombe"
-82.7522964477539,35.420249938964844,1867,north carolina,buncombe,"north carolina,buncombe"
-82.8038558959961,35.460357666015625,1867,north carolina,buncombe,"north carolina,buncombe"
-82.798126220703125,35.4832763671875,1867,north carolina,buncombe,"north carolina,buncombe"
-82.78667449951172,35.51765441894531,1867,north carolina,buncombe,"north carolina,buncombe"
-82.77521514892578,35.55775833129883,1867,north carolina,buncombe,"north carolina,buncombe"
-82.78094482421875,35.5806770324707,1867,north carolina,buncombe,"north carolina,buncombe"
-82.80958557128906,35.62651443481445,1867,north carolina,buncombe,"north carolina,buncombe"
-82.8382339477539,35.62651443481445,1867,north carolina,buncombe,"north carolina,buncombe"
-82.86688995361328,35.63224792480469,1867,north carolina,buncombe,"north carolina,buncombe"
-82.88407135009766,35.67808151245117,1867,north carolina,buncombe,"north carolina,buncombe"
-82.87261962890625,35.68954086303711,1867,north carolina,buncombe,"north carolina,buncombe"
-82.86688995361328,35.69527053833008,1867,north carolina,buncombe,"north carolina,buncombe"
-82.84969329833984,35.69527053833008,1867,north carolina,buncombe,"north carolina,buncombe"
-82.83251190185547,35.69527053833008,1867,north carolina,buncombe,"north carolina,buncombe"
-82.80958557128906,35.69527053833008,1867,north carolina,buncombe,"north carolina,buncombe"
-82.74083709716797,35.712459564208984,1867,north carolina,buncombe,"north carolina,buncombe"
-82.72364807128906,35.712459564208984,1867,north carolina,buncombe,"north carolina,buncombe"
-82.71791076660156,35.72391891479492,1867,north carolina,buncombe,"north carolina,buncombe"
-82.712188720703125,35.73537826538086,1867,north carolina,buncombe,"north carolina,buncombe"
-82.69499969482422,35.72964859008789,1867,north carolina,buncombe,"north carolina,buncombe"
-82.67207336425781,35.74110794067383,1867,north carolina,buncombe,"north carolina,buncombe"
-82.5689468383789,35.78694534301758,1867,north carolina,buncombe,"north carolina,buncombe"
-82.49446105957031,35.821319580078125,1867,north carolina,buncombe,"north carolina,buncombe"
-82.46581268310547,35.83278274536133,1867,north carolina,buncombe,"north carolina,buncombe"
-82.437164306640625,35.84423828125,1867,north carolina,buncombe,"north carolina,buncombe"
-82.43143463134766,35.83278274536133,1867,north carolina,buncombe,"north carolina,buncombe"
-82.391326904296875,35.821319580078125,1867,north carolina,buncombe,"north carolina,buncombe"
-82.36841583251953,35.821319580078125,1867,north carolina,buncombe,"north carolina,buncombe"
-82.35694885253906,35.81559371948242,1867,north carolina,buncombe,"north carolina,buncombe"
-82.345489501953125,35.80413055419922,1867,north carolina,buncombe,"north carolina,buncombe"
-82.3512191772461,35.781211853027344,1867,north carolina,buncombe,"north carolina,buncombe"
-82.33976745605469,35.752567291259766,1867,north carolina,buncombe,"north carolina,buncombe"
-82.32257843017578,35.74110794067383,1867,north carolina,buncombe,"north carolina,buncombe"
-82.30538177490234,35.73537826538086,1867,north carolina,buncombe,"north carolina,buncombe"
-82.29393005371094,35.72964859008789,1867,north carolina,buncombe,"north carolina,buncombe"
-82.282470703125,35.712459564208984,1867,north carolina,buncombe,"north carolina,buncombe"
-81.829833984375,35.58641052246094,1868,north carolina,burke,"north carolina,burke"
-81.83556365966797,35.63224792480469,1868,north carolina,burke,"north carolina,burke"
-81.85847473144531,35.6723518371582,1868,north carolina,burke,"north carolina,burke"
-81.87567138671875,35.72391891479492,1868,north carolina,burke,"north carolina,burke"
-81.984527587890625,35.81559371948242,1868,north carolina,burke,"north carolina,burke"
-81.96161651611328,35.84996795654297,1868,north carolina,burke,"north carolina,burke"
-81.94441986083984,35.872886657714844,1868,north carolina,burke,"north carolina,burke"
-81.9329605102539,35.92445373535156,1868,north carolina,burke,"north carolina,burke"
-81.95014953613281,35.96455764770508,1868,north carolina,burke,"north carolina,burke"
-81.94441986083984,35.97602081298828,1868,north carolina,burke,"north carolina,burke"
-81.94441986083984,35.98175048828125,1868,north carolina,burke,"north carolina,burke"
-81.90431213378906,36.01612854003906,1868,north carolina,burke,"north carolina,burke"
-81.87567138671875,35.98747634887695,1868,north carolina,burke,"north carolina,burke"
-81.85847473144531,35.98175048828125,1868,north carolina,burke,"north carolina,burke"
-81.81263732910156,35.96455764770508,1868,north carolina,burke,"north carolina,burke"
-81.77253723144531,35.92445373535156,1868,north carolina,burke,"north carolina,burke"
-81.7381591796875,35.89007568359375,1868,north carolina,burke,"north carolina,burke"
-81.715240478515625,35.87862014770508,1868,north carolina,burke,"north carolina,burke"
-81.68659210205078,35.867156982421875,1868,north carolina,burke,"north carolina,burke"
-81.6292953491211,35.84996795654297,1868,north carolina,burke,"north carolina,burke"
-81.6292953491211,35.84423828125,1868,north carolina,burke,"north carolina,burke"
-81.60065460205078,35.83278274536133,1868,north carolina,burke,"north carolina,burke"
-81.56626892089844,35.78694534301758,1868,north carolina,burke,"north carolina,burke"
-81.486053466796875,35.77548599243164,1868,north carolina,burke,"north carolina,burke"
-81.46314239501953,35.77548599243164,1868,north carolina,burke,"north carolina,burke"
-81.440216064453125,35.77548599243164,1868,north carolina,burke,"north carolina,burke"
-81.40010833740234,35.76975631713867,1868,north carolina,burke,"north carolina,burke"
-81.36573791503906,35.7640266418457,1868,north carolina,burke,"north carolina,burke"
-81.3943862915039,35.73537826538086,1868,north carolina,burke,"north carolina,burke"
-81.4688720703125,35.64943313598633,1868,north carolina,burke,"north carolina,burke"
-81.49752044677734,35.615055084228516,1868,north carolina,burke,"north carolina,burke"
-81.531890869140625,35.58641052246094,1868,north carolina,burke,"north carolina,burke"
-81.5376205444336,35.574947357177734,1868,north carolina,burke,"north carolina,burke"
-81.577728271484375,35.574947357177734,1868,north carolina,burke,"north carolina,burke"
-81.60065460205078,35.574947357177734,1868,north carolina,burke,"north carolina,burke"
-81.64076232910156,35.574947357177734,1868,north carolina,burke,"north carolina,burke"
-81.67513275146484,35.574947357177734,1868,north carolina,burke,"north carolina,burke"
-81.69805145263672,35.58641052246094,1868,north carolina,burke,"north carolina,burke"
-81.73242950439453,35.60932922363281,1868,north carolina,burke,"north carolina,burke"
-81.74961853027344,35.620784759521484,1868,north carolina,burke,"north carolina,burke"
-81.76679992675781,35.615055084228516,1868,north carolina,burke,"north carolina,burke"
-81.77826690673828,35.59786605834961,1868,north carolina,burke,"north carolina,burke"
-81.829833984375,35.58641052246094,1868,north carolina,burke,"north carolina,burke"
-80.78704833984375,35.506195068359375,1869,north carolina,cabarrus,"north carolina,cabarrus"
-80.718292236328125,35.506195068359375,1869,north carolina,cabarrus,"north carolina,cabarrus"
-80.3057632446289,35.506195068359375,1869,north carolina,cabarrus,"north carolina,cabarrus"
-80.51776123046875,35.19106674194336,1869,north carolina,cabarrus,"north carolina,cabarrus"
-80.5750503540039,35.19679641723633,1869,north carolina,cabarrus,"north carolina,cabarrus"
-80.64954376220703,35.24263381958008,1869,north carolina,cabarrus,"north carolina,cabarrus"
-80.672454833984375,35.254093170166016,1869,north carolina,cabarrus,"north carolina,cabarrus"
-80.68965148925781,35.34003829956055,1869,north carolina,cabarrus,"north carolina,cabarrus"
-80.75267028808594,35.3916015625,1869,north carolina,cabarrus,"north carolina,cabarrus"
-80.78704833984375,35.47754669189453,1869,north carolina,cabarrus,"north carolina,cabarrus"
-80.78704833984375,35.506195068359375,1869,north carolina,cabarrus,"north carolina,cabarrus"
-81.34281921386719,35.79267501831055,1870,north carolina,caldwell,"north carolina,caldwell"
-81.36573791503906,35.7640266418457,1870,north carolina,caldwell,"north carolina,caldwell"
-81.40010833740234,35.76975631713867,1870,north carolina,caldwell,"north carolina,caldwell"
-81.440216064453125,35.77548599243164,1870,north carolina,caldwell,"north carolina,caldwell"
-81.46314239501953,35.77548599243164,1870,north carolina,caldwell,"north carolina,caldwell"
-81.486053466796875,35.77548599243164,1870,north carolina,caldwell,"north carolina,caldwell"
-81.56626892089844,35.78694534301758,1870,north carolina,caldwell,"north carolina,caldwell"
-81.60065460205078,35.83278274536133,1870,north carolina,caldwell,"north carolina,caldwell"
-81.6292953491211,35.84423828125,1870,north carolina,caldwell,"north carolina,caldwell"
-81.6292953491211,35.84996795654297,1870,north carolina,caldwell,"north carolina,caldwell"
-81.68659210205078,35.867156982421875,1870,north carolina,caldwell,"north carolina,caldwell"
-81.715240478515625,35.87862014770508,1870,north carolina,caldwell,"north carolina,caldwell"
-81.7381591796875,35.89007568359375,1870,north carolina,caldwell,"north carolina,caldwell"
-81.77253723144531,35.92445373535156,1870,north carolina,caldwell,"north carolina,caldwell"
-81.81263732910156,35.96455764770508,1870,north carolina,caldwell,"north carolina,caldwell"
-81.76679992675781,36.06196594238281,1870,north carolina,caldwell,"north carolina,caldwell"
-81.81837463378906,36.113529205322266,1870,north carolina,caldwell,"north carolina,caldwell"
-81.68087005615234,36.119258880615234,1870,north carolina,caldwell,"north carolina,caldwell"
-81.65794372558594,36.119258880615234,1870,north carolina,caldwell,"north carolina,caldwell"
-81.6292953491211,36.119258880615234,1870,north carolina,caldwell,"north carolina,caldwell"
-81.55481719970703,36.119258880615234,1870,north carolina,caldwell,"north carolina,caldwell"
-81.486053466796875,36.10780334472656,1870,north carolina,caldwell,"north carolina,caldwell"
-81.41157531738281,36.073421478271484,1870,north carolina,caldwell,"north carolina,caldwell"
-81.38865661621094,36.073421478271484,1870,north carolina,caldwell,"north carolina,caldwell"
-81.36573791503906,36.06196594238281,1870,north carolina,caldwell,"north carolina,caldwell"
-81.37146759033203,36.03904724121094,1870,north carolina,caldwell,"north carolina,caldwell"
-81.34854888916016,36.027584075927734,1870,north carolina,caldwell,"north carolina,caldwell"
-81.33708953857422,36.01612854003906,1870,north carolina,caldwell,"north carolina,caldwell"
-81.34281921386719,36.004669189453125,1870,north carolina,caldwell,"north carolina,caldwell"
-81.34854888916016,35.94737243652344,1870,north carolina,caldwell,"north carolina,caldwell"
-81.3600082397461,35.89007568359375,1870,north carolina,caldwell,"north carolina,caldwell"
-81.3542709350586,35.861427307128906,1870,north carolina,caldwell,"north carolina,caldwell"
-81.34281921386719,35.79267501831055,1870,north carolina,caldwell,"north carolina,caldwell"
-76.52997589111328,36.54897689819336,1871,north carolina,camden,"north carolina,camden"
-76.4898681640625,36.54897689819336,1871,north carolina,camden,"north carolina,camden"
-76.34089660644531,36.54897689819336,1871,north carolina,camden,"north carolina,camden"
-76.060150146484375,36.34844207763672,1871,north carolina,camden,"north carolina,camden"
-76.03150177001953,36.319793701171875,1871,north carolina,camden,"north carolina,camden"
-75.98566436767578,36.2911491394043,1871,north carolina,camden,"north carolina,camden"
-75.98566436767578,36.26823043823242,1871,north carolina,camden,"north carolina,camden"
-75.968475341796875,36.251041412353516,1871,north carolina,camden,"north carolina,camden"
-75.968475341796875,36.233848571777344,1871,north carolina,camden,"north carolina,camden"
-75.97993469238281,36.210933685302734,1871,north carolina,camden,"north carolina,camden"
-75.962738037109375,36.19374084472656,1871,north carolina,camden,"north carolina,camden"
-75.93982696533203,36.17655563354492,1871,north carolina,camden,"north carolina,camden"
-75.93409729003906,36.17082214355469,1871,north carolina,camden,"north carolina,camden"
-75.93982696533203,36.165096282958984,1871,north carolina,camden,"north carolina,camden"
-75.98566436767578,36.17655563354492,1871,north carolina,camden,"north carolina,camden"
-76.054412841796875,36.233848571777344,1871,north carolina,camden,"north carolina,camden"
-76.08879089355469,36.24531173706055,1871,north carolina,camden,"north carolina,camden"
-76.105987548828125,36.26823043823242,1871,north carolina,camden,"north carolina,camden"
-76.12889862060547,36.2911491394043,1871,north carolina,camden,"north carolina,camden"
-76.16328430175781,36.2911491394043,1871,north carolina,camden,"north carolina,camden"
-76.15755462646484,36.319793701171875,1871,north carolina,camden,"north carolina,camden"
-76.20912170410156,36.33698272705078,1871,north carolina,camden,"north carolina,camden"
-76.22057342529297,36.365631103515625,1871,north carolina,camden,"north carolina,camden"
-76.243499755859375,36.365631103515625,1871,north carolina,camden,"north carolina,camden"
-76.25495147705078,36.38282012939453,1871,north carolina,camden,"north carolina,camden"
-76.27214050292969,36.3885498046875,1871,north carolina,camden,"north carolina,camden"
-76.283599853515625,36.3885498046875,1871,north carolina,camden,"north carolina,camden"
-76.31797790527344,36.405738830566406,1871,north carolina,camden,"north carolina,camden"
-76.34662628173828,36.42292785644531,1871,north carolina,camden,"north carolina,camden"
-76.36381530761719,36.44584655761719,1871,north carolina,camden,"north carolina,camden"
-76.38673400878906,36.44584655761719,1871,north carolina,camden,"north carolina,camden"
-76.398193359375,36.457305908203125,1871,north carolina,camden,"north carolina,camden"
-76.4898681640625,36.49168395996094,1871,north carolina,camden,"north carolina,camden"
-76.52997589111328,36.54897689819336,1871,north carolina,camden,"north carolina,camden"
-77.14876556396484,34.77280807495117,1872,north carolina,carteret,"north carolina,carteret"
-77.097198486328125,34.81291580200195,1872,north carolina,carteret,"north carolina,carteret"
-77.1086654663086,34.83583450317383,1872,north carolina,carteret,"north carolina,carteret"
-76.741973876953125,34.8415641784668,1872,north carolina,carteret,"north carolina,carteret"
-76.66175842285156,34.875938415527344,1872,north carolina,carteret,"north carolina,carteret"
-76.66175842285156,34.893131256103516,1872,north carolina,carteret,"north carolina,carteret"
-76.66748046875,34.90459060668945,1872,north carolina,carteret,"north carolina,carteret"
-76.63310241699219,34.90459060668945,1872,north carolina,carteret,"north carolina,carteret"
-76.62737274169922,34.92750930786133,1872,north carolina,carteret,"north carolina,carteret"
-76.63883209228516,34.956153869628906,1872,north carolina,carteret,"north carolina,carteret"
-76.650299072265625,34.961883544921875,1872,north carolina,carteret,"north carolina,carteret"
-76.63310241699219,34.97907257080078,1872,north carolina,carteret,"north carolina,carteret"
-76.61019134521484,34.97907257080078,1872,north carolina,carteret,"north carolina,carteret"
-76.58726501464844,34.9504280090332,1872,north carolina,carteret,"north carolina,carteret"
-76.57581329345703,34.92750930786133,1872,north carolina,carteret,"north carolina,carteret"
-76.552886962890625,34.921775817871094,1872,north carolina,carteret,"north carolina,carteret"
-76.54142761230469,34.92750930786133,1872,north carolina,carteret,"north carolina,carteret"
-76.54715728759766,34.94469451904297,1872,north carolina,carteret,"north carolina,carteret"
-76.57008361816406,34.97334671020508,1872,north carolina,carteret,"north carolina,carteret"
-76.5643539428711,35.001991271972656,1872,north carolina,carteret,"north carolina,carteret"
-76.53570556640625,35.001991271972656,1872,north carolina,carteret,"north carolina,carteret"
-76.512786865234375,34.99053192138672,1872,north carolina,carteret,"north carolina,carteret"
-76.48413848876953,34.98480224609375,1872,north carolina,carteret,"north carolina,carteret"
-76.48413848876953,35.001991271972656,1872,north carolina,carteret,"north carolina,carteret"
-76.47840881347656,35.02490997314453,1872,north carolina,carteret,"north carolina,carteret"
-76.461212158203125,35.03636932373047,1872,north carolina,carteret,"north carolina,carteret"
-76.466949462890625,35.05928421020508,1872,north carolina,carteret,"north carolina,carteret"
-76.44976043701172,35.06501770019531,1872,north carolina,carteret,"north carolina,carteret"
-76.42684173583984,35.053558349609375,1872,north carolina,carteret,"north carolina,carteret"
-76.421112060546875,35.03636932373047,1872,north carolina,carteret,"north carolina,carteret"
-76.43257141113281,35.013450622558594,1872,north carolina,carteret,"north carolina,carteret"
-76.40392303466797,34.99626541137695,1872,north carolina,carteret,"north carolina,carteret"
-76.415374755859375,34.97907257080078,1872,north carolina,carteret,"north carolina,carteret"
-76.44403076171875,34.961883544921875,1872,north carolina,carteret,"north carolina,carteret"
-76.44976043701172,34.9504280090332,1872,north carolina,carteret,"north carolina,carteret"
-76.44403076171875,34.94469451904297,1872,north carolina,carteret,"north carolina,carteret"
-76.421112060546875,34.9504280090332,1872,north carolina,carteret,"north carolina,carteret"
-76.398193359375,34.956153869628906,1872,north carolina,carteret,"north carolina,carteret"
-76.39246368408203,34.94469451904297,1872,north carolina,carteret,"north carolina,carteret"
-76.3810043334961,34.93896484375,1872,north carolina,carteret,"north carolina,carteret"
-76.36954498291016,34.93896484375,1872,north carolina,carteret,"north carolina,carteret"
-76.36954498291016,34.961883544921875,1872,north carolina,carteret,"north carolina,carteret"
-76.34662628173828,34.97907257080078,1872,north carolina,carteret,"north carolina,carteret"
-76.34662628173828,35.013450622558594,1872,north carolina,carteret,"north carolina,carteret"
-76.3237075805664,35.01918029785156,1872,north carolina,carteret,"north carolina,carteret"
-76.3065185546875,35.001991271972656,1872,north carolina,carteret,"north carolina,carteret"
-76.283599853515625,34.97907257080078,1872,north carolina,carteret,"north carolina,carteret"
-76.283599853515625,34.94469451904297,1872,north carolina,carteret,"north carolina,carteret"
-76.3065185546875,34.93896484375,1872,north carolina,carteret,"north carolina,carteret"
-76.329437255859375,34.9332389831543,1872,north carolina,carteret,"north carolina,carteret"
-76.3237075805664,34.916046142578125,1872,north carolina,carteret,"north carolina,carteret"
-76.31224822998047,34.90459060668945,1872,north carolina,carteret,"north carolina,carteret"
-76.33516693115234,34.89885711669922,1872,north carolina,carteret,"north carolina,carteret"
-76.36381530761719,34.875938415527344,1872,north carolina,carteret,"north carolina,carteret"
-76.398193359375,34.875938415527344,1872,north carolina,carteret,"north carolina,carteret"
-76.40392303466797,34.847293853759766,1872,north carolina,carteret,"north carolina,carteret"
-76.40392303466797,34.8415641784668,1872,north carolina,carteret,"north carolina,carteret"
-76.44976043701172,34.83010482788086,1872,north carolina,carteret,"north carolina,carteret"
-76.44403076171875,34.81291580200195,1872,north carolina,carteret,"north carolina,carteret"
-76.44403076171875,34.801456451416016,1872,north carolina,carteret,"north carolina,carteret"
-76.4898681640625,34.77853775024414,1872,north carolina,carteret,"north carolina,carteret"
-76.49559783935547,34.74415969848633,1872,north carolina,carteret,"north carolina,carteret"
-76.512786865234375,34.72697448730469,1872,north carolina,carteret,"north carolina,carteret"
-76.54715728759766,34.72124099731445,1872,north carolina,carteret,"north carolina,carteret"
-76.58153533935547,34.73270034790039,1872,north carolina,carteret,"north carolina,carteret"
-76.57581329345703,34.7670783996582,1872,north carolina,carteret,"north carolina,carteret"
-76.57008361816406,34.78426742553711,1872,north carolina,carteret,"north carolina,carteret"
-76.58726501464844,34.78999710083008,1872,north carolina,carteret,"north carolina,carteret"
-76.61019134521484,34.78999710083008,1872,north carolina,carteret,"north carolina,carteret"
-76.62164306640625,34.74415969848633,1872,north carolina,carteret,"north carolina,carteret"
-76.62164306640625,34.73270034790039,1872,north carolina,carteret,"north carolina,carteret"
-76.63310241699219,34.73270034790039,1872,north carolina,carteret,"north carolina,carteret"
-76.66748046875,34.755619049072266,1872,north carolina,carteret,"north carolina,carteret"
-76.66175842285156,34.78999710083008,1872,north carolina,carteret,"north carolina,carteret"
-76.67321014404297,34.801456451416016,1872,north carolina,carteret,"north carolina,carteret"
-76.72477722167969,34.78999710083008,1872,north carolina,carteret,"north carolina,carteret"
-76.74769592285156,34.761348724365234,1872,north carolina,carteret,"north carolina,carteret"
-76.70186614990234,34.755619049072266,1872,north carolina,carteret,"north carolina,carteret"
-76.690399169921875,34.74415969848633,1872,north carolina,carteret,"north carolina,carteret"
-76.70186614990234,34.73270034790039,1872,north carolina,carteret,"north carolina,carteret"
-76.71331787109375,34.72124099731445,1872,north carolina,carteret,"north carolina,carteret"
-76.8279037475586,34.73270034790039,1872,north carolina,carteret,"north carolina,carteret"
-76.89093780517578,34.72697448730469,1872,north carolina,carteret,"north carolina,carteret"
-77.03417205810547,34.69259262084961,1872,north carolina,carteret,"north carolina,carteret"
-77.06855773925781,34.6754035949707,1872,north carolina,carteret,"north carolina,carteret"
-77.08000946044922,34.686866760253906,1872,north carolina,carteret,"north carolina,carteret"
-77.08000946044922,34.70405578613281,1872,north carolina,carteret,"north carolina,carteret"
-77.097198486328125,34.72697448730469,1872,north carolina,carteret,"north carolina,carteret"
-77.1086654663086,34.77280807495117,1872,north carolina,carteret,"north carolina,carteret"
-77.12584686279297,34.77280807495117,1872,north carolina,carteret,"north carolina,carteret"
-77.14876556396484,34.77280807495117,1872,north carolina,carteret,"north carolina,carteret"
-79.2171401977539,36.54324722290039,1873,north carolina,caswell,"north carolina,caswell"
-79.12547302246094,36.53752136230469,1873,north carolina,caswell,"north carolina,caswell"
-79.15412139892578,36.233848571777344,1873,north carolina,caswell,"north carolina,caswell"
-79.26297760009766,36.233848571777344,1873,north carolina,caswell,"north carolina,caswell"
-79.52081298828125,36.233848571777344,1873,north carolina,caswell,"north carolina,caswell"
-79.48643493652344,36.54324722290039,1873,north carolina,caswell,"north carolina,caswell"
-79.2171401977539,36.54324722290039,1873,north carolina,caswell,"north carolina,caswell"
-81.531890869140625,35.58641052246094,1874,north carolina,catawba,"north carolina,catawba"
-81.49752044677734,35.615055084228516,1874,north carolina,catawba,"north carolina,catawba"
-81.4688720703125,35.64943313598633,1874,north carolina,catawba,"north carolina,catawba"
-81.3943862915039,35.73537826538086,1874,north carolina,catawba,"north carolina,catawba"
-81.36573791503906,35.7640266418457,1874,north carolina,catawba,"north carolina,catawba"
-81.34281921386719,35.79267501831055,1874,north carolina,catawba,"north carolina,catawba"
-81.15373992919922,35.83278274536133,1874,north carolina,catawba,"north carolina,catawba"
-81.13655853271484,35.827049255371094,1874,north carolina,catawba,"north carolina,catawba"
-81.13082122802734,35.798404693603516,1874,north carolina,catawba,"north carolina,catawba"
-81.1193618774414,35.79267501831055,1874,north carolina,catawba,"north carolina,catawba"
-81.10218048095703,35.781211853027344,1874,north carolina,catawba,"north carolina,catawba"
-81.09645080566406,35.7640266418457,1874,north carolina,catawba,"north carolina,catawba"
-81.06779479980469,35.7468376159668,1874,north carolina,catawba,"north carolina,catawba"
-81.05634307861328,35.712459564208984,1874,north carolina,catawba,"north carolina,catawba"
-81.03914642333984,35.706729888916016,1874,north carolina,catawba,"north carolina,catawba"
-81.00477600097656,35.68954086303711,1874,north carolina,catawba,"north carolina,catawba"
-80.98185729980469,35.68381118774414,1874,north carolina,catawba,"north carolina,catawba"
-80.97039794921875,35.65516662597656,1874,north carolina,catawba,"north carolina,catawba"
-80.93601989746094,35.620784759521484,1874,north carolina,catawba,"north carolina,catawba"
-80.924560546875,35.60932922363281,1874,north carolina,catawba,"north carolina,catawba"
-80.924560546875,35.592140197753906,1874,north carolina,catawba,"north carolina,catawba"
-80.9417495727539,35.592140197753906,1874,north carolina,catawba,"north carolina,catawba"
-80.95893859863281,35.58641052246094,1874,north carolina,catawba,"north carolina,catawba"
-80.96466827392578,35.56922149658203,1874,north carolina,catawba,"north carolina,catawba"
-80.95893859863281,35.54057312011719,1874,north carolina,catawba,"north carolina,catawba"
-81.531890869140625,35.58641052246094,1874,north carolina,catawba,"north carolina,catawba"
-79.52081298828125,35.52911376953125,1875,north carolina,chatham,"north carolina,chatham"
-79.53800201416016,35.84423828125,1875,north carolina,chatham,"north carolina,chatham"
-79.23433685302734,35.84423828125,1875,north carolina,chatham,"north carolina,chatham"
-79.24579620361328,35.861427307128906,1875,north carolina,chatham,"north carolina,chatham"
-79.25152587890625,35.88434600830078,1875,north carolina,chatham,"north carolina,chatham"
-79.2056884765625,35.867156982421875,1875,north carolina,chatham,"north carolina,chatham"
-79.19422912597656,35.861427307128906,1875,north carolina,chatham,"north carolina,chatham"
-79.0223388671875,35.8557014465332,1875,north carolina,chatham,"north carolina,chatham"
-78.90201568603516,35.8557014465332,1875,north carolina,chatham,"north carolina,chatham"
-78.98796081542969,35.60932922363281,1875,north carolina,chatham,"north carolina,chatham"
-78.9134750366211,35.58641052246094,1875,north carolina,chatham,"north carolina,chatham"
-78.97650146484375,35.52338409423828,1875,north carolina,chatham,"north carolina,chatham"
-78.999420166015625,35.53483963012695,1875,north carolina,chatham,"north carolina,chatham"
-79.02806854248047,35.53483963012695,1875,north carolina,chatham,"north carolina,chatham"
-79.045257568359375,35.55775833129883,1875,north carolina,chatham,"north carolina,chatham"
-79.05671691894531,35.58641052246094,1875,north carolina,chatham,"north carolina,chatham"
-79.07390594482422,35.59786605834961,1875,north carolina,chatham,"north carolina,chatham"
-79.10255432128906,35.59786605834961,1875,north carolina,chatham,"north carolina,chatham"
-79.16558074951172,35.592140197753906,1875,north carolina,chatham,"north carolina,chatham"
-79.21141815185547,35.55775833129883,1875,north carolina,chatham,"north carolina,chatham"
-79.22859954833984,35.56349182128906,1875,north carolina,chatham,"north carolina,chatham"
-79.24579620361328,35.55775833129883,1875,north carolina,chatham,"north carolina,chatham"
-79.26297760009766,35.54057312011719,1875,north carolina,chatham,"north carolina,chatham"
-79.2744369506836,35.54057312011719,1875,north carolina,chatham,"north carolina,chatham"
-79.2801742553711,35.552032470703125,1875,north carolina,chatham,"north carolina,chatham"
-79.28590393066406,35.55775833129883,1875,north carolina,chatham,"north carolina,chatham"
-79.3088150024414,35.54057312011719,1875,north carolina,chatham,"north carolina,chatham"
-79.32027435302734,35.53483963012695,1875,north carolina,chatham,"north carolina,chatham"
-79.34319305419922,35.51192092895508,1875,north carolina,chatham,"north carolina,chatham"
-79.52081298828125,35.52911376953125,1875,north carolina,chatham,"north carolina,chatham"
-84.0185317993164,34.97907257080078,1876,north carolina,cherokee,"north carolina,cherokee"
-84.14458465576172,34.97907257080078,1876,north carolina,cherokee,"north carolina,cherokee"
-84.32219696044922,34.99053192138672,1876,north carolina,cherokee,"north carolina,cherokee"
-84.32219696044922,34.99626541137695,1876,north carolina,cherokee,"north carolina,cherokee"
-84.293548583984375,35.2197151184082,1876,north carolina,cherokee,"north carolina,cherokee"
-84.2878189086914,35.23690414428711,1876,north carolina,cherokee,"north carolina,cherokee"
-84.24198150634766,35.26555252075195,1876,north carolina,cherokee,"north carolina,cherokee"
-84.21907043457031,35.254093170166016,1876,north carolina,cherokee,"north carolina,cherokee"
-84.20760345458984,35.24263381958008,1876,north carolina,cherokee,"north carolina,cherokee"
-84.17323303222656,35.23690414428711,1876,north carolina,cherokee,"north carolina,cherokee"
-84.12739562988281,35.24263381958008,1876,north carolina,cherokee,"north carolina,cherokee"
-84.093017578125,35.254093170166016,1876,north carolina,cherokee,"north carolina,cherokee"
-84.05290985107422,35.28274154663086,1876,north carolina,cherokee,"north carolina,cherokee"
-84.024261474609375,35.2942008972168,1876,north carolina,cherokee,"north carolina,cherokee"
-84.01280212402344,35.27701187133789,1876,north carolina,cherokee,"north carolina,cherokee"
-84.01280212402344,35.24836349487305,1876,north carolina,cherokee,"north carolina,cherokee"
-83.98988342285156,35.213985443115234,1876,north carolina,cherokee,"north carolina,cherokee"
-83.96696472167969,35.2197151184082,1876,north carolina,cherokee,"north carolina,cherokee"
-83.94404602050781,35.23117446899414,1876,north carolina,cherokee,"north carolina,cherokee"
-83.90966796875,35.23690414428711,1876,north carolina,cherokee,"north carolina,cherokee"
-83.795074462890625,35.254093170166016,1876,north carolina,cherokee,"north carolina,cherokee"
-83.77216339111328,35.24836349487305,1876,north carolina,cherokee,"north carolina,cherokee"
-83.7435073852539,35.24836349487305,1876,north carolina,cherokee,"north carolina,cherokee"
-83.72059631347656,35.26555252075195,1876,north carolina,cherokee,"north carolina,cherokee"
-83.69767761230469,35.24263381958008,1876,north carolina,cherokee,"north carolina,cherokee"
-83.72632598876953,35.208255767822266,1876,north carolina,cherokee,"north carolina,cherokee"
-83.7320556640625,35.19679641723633,1876,north carolina,cherokee,"north carolina,cherokee"
-83.72632598876953,35.19679641723633,1876,north carolina,cherokee,"north carolina,cherokee"
-83.7091293334961,35.19106674194336,1876,north carolina,cherokee,"north carolina,cherokee"
-83.72059631347656,35.17387771606445,1876,north carolina,cherokee,"north carolina,cherokee"
-83.7320556640625,35.15669250488281,1876,north carolina,cherokee,"north carolina,cherokee"
-83.749237060546875,35.162418365478516,1876,north carolina,cherokee,"north carolina,cherokee"
-83.795074462890625,35.139503479003906,1876,north carolina,cherokee,"north carolina,cherokee"
-83.85810852050781,35.139503479003906,1876,north carolina,cherokee,"north carolina,cherokee"
-83.88101959228516,35.099395751953125,1876,north carolina,cherokee,"north carolina,cherokee"
-83.90394592285156,35.08793640136719,1876,north carolina,cherokee,"north carolina,cherokee"
-83.91539764404297,35.05928421020508,1876,north carolina,cherokee,"north carolina,cherokee"
-83.93831634521484,35.05928421020508,1876,north carolina,cherokee,"north carolina,cherokee"
-83.97269439697266,35.03636932373047,1876,north carolina,cherokee,"north carolina,cherokee"
-83.97269439697266,35.0306396484375,1876,north carolina,cherokee,"north carolina,cherokee"
-83.97269439697266,35.01918029785156,1876,north carolina,cherokee,"north carolina,cherokee"
-84.0185317993164,34.97907257080078,1876,north carolina,cherokee,"north carolina,cherokee"
-76.67893981933594,36.30260467529297,1877,north carolina,chowan,"north carolina,chowan"
-76.6560287475586,36.31406784057617,1877,north carolina,chowan,"north carolina,chowan"
-76.63883209228516,36.30833435058594,1877,north carolina,chowan,"north carolina,chowan"
-76.63310241699219,36.325523376464844,1877,north carolina,chowan,"north carolina,chowan"
-76.62164306640625,36.325523376464844,1877,north carolina,chowan,"north carolina,chowan"
-76.598724365234375,36.325523376464844,1877,north carolina,chowan,"north carolina,chowan"
-76.552886962890625,36.34844207763672,1877,north carolina,chowan,"north carolina,chowan"
-76.552886962890625,36.33125305175781,1877,north carolina,chowan,"north carolina,chowan"
-76.558624267578125,36.30260467529297,1877,north carolina,chowan,"north carolina,chowan"
-76.558624267578125,36.26823043823242,1877,north carolina,chowan,"north carolina,chowan"
-76.57581329345703,36.233848571777344,1877,north carolina,chowan,"north carolina,chowan"
-76.57581329345703,36.159366607666016,1877,north carolina,chowan,"north carolina,chowan"
-76.57008361816406,36.119258880615234,1877,north carolina,chowan,"north carolina,chowan"
-76.552886962890625,36.10780334472656,1877,north carolina,chowan,"north carolina,chowan"
-76.512786865234375,36.09634017944336,1877,north carolina,chowan,"north carolina,chowan"
-76.48413848876953,36.09634017944336,1877,north carolina,chowan,"north carolina,chowan"
-76.45549011230469,36.08488464355469,1877,north carolina,chowan,"north carolina,chowan"
-76.44403076171875,36.06196594238281,1877,north carolina,chowan,"north carolina,chowan"
-76.43830108642578,36.05050277709961,1877,north carolina,chowan,"north carolina,chowan"
-76.44976043701172,36.027584075927734,1877,north carolina,chowan,"north carolina,chowan"
-76.47840881347656,36.01612854003906,1877,north carolina,chowan,"north carolina,chowan"
-76.51851654052734,36.004669189453125,1877,north carolina,chowan,"north carolina,chowan"
-76.57581329345703,36.02185821533203,1877,north carolina,chowan,"north carolina,chowan"
-76.61592102050781,36.044776916503906,1877,north carolina,chowan,"north carolina,chowan"
-76.63310241699219,36.03904724121094,1877,north carolina,chowan,"north carolina,chowan"
-76.66175842285156,36.03904724121094,1877,north carolina,chowan,"north carolina,chowan"
-76.67893981933594,36.05623245239258,1877,north carolina,chowan,"north carolina,chowan"
-76.6846694946289,36.07915115356445,1877,north carolina,chowan,"north carolina,chowan"
-76.67893981933594,36.10780334472656,1877,north carolina,chowan,"north carolina,chowan"
-76.70186614990234,36.14217758178711,1877,north carolina,chowan,"north carolina,chowan"
-76.70758819580078,36.17655563354492,1877,north carolina,chowan,"north carolina,chowan"
-76.70186614990234,36.21665954589844,1877,north carolina,chowan,"north carolina,chowan"
-76.67321014404297,36.233848571777344,1877,north carolina,chowan,"north carolina,chowan"
-76.66175842285156,36.26823043823242,1877,north carolina,chowan,"north carolina,chowan"
-76.66175842285156,36.2911491394043,1877,north carolina,chowan,"north carolina,chowan"
-76.67893981933594,36.30260467529297,1877,north carolina,chowan,"north carolina,chowan"
-83.7320556640625,35.15669250488281,1878,north carolina,clay,"north carolina,clay"
-83.69767761230469,35.162418365478516,1878,north carolina,clay,"north carolina,clay"
-83.6575698852539,35.162418365478516,1878,north carolina,clay,"north carolina,clay"
-83.65184020996094,35.15669250488281,1878,north carolina,clay,"north carolina,clay"
-83.6575698852539,35.139503479003906,1878,north carolina,clay,"north carolina,clay"
-83.640380859375,35.13377380371094,1878,north carolina,clay,"north carolina,clay"
-83.63465118408203,35.122310638427734,1878,north carolina,clay,"north carolina,clay"
-83.617462158203125,35.122310638427734,1878,north carolina,clay,"north carolina,clay"
-83.61173248291016,35.10512161254883,1878,north carolina,clay,"north carolina,clay"
-83.5658950805664,35.08220291137695,1878,north carolina,clay,"north carolina,clay"
-83.56016540527344,35.053558349609375,1878,north carolina,clay,"north carolina,clay"
-83.54297637939453,35.02490997314453,1878,north carolina,clay,"north carolina,clay"
-83.5315170288086,35.01918029785156,1878,north carolina,clay,"north carolina,clay"
-83.51432800292969,34.99053192138672,1878,north carolina,clay,"north carolina,clay"
-83.58308410644531,34.99053192138672,1878,north carolina,clay,"north carolina,clay"
-83.94977569580078,34.97907257080078,1878,north carolina,clay,"north carolina,clay"
-84.0185317993164,34.97907257080078,1878,north carolina,clay,"north carolina,clay"
-83.97269439697266,35.01918029785156,1878,north carolina,clay,"north carolina,clay"
-83.97269439697266,35.0306396484375,1878,north carolina,clay,"north carolina,clay"
-83.97269439697266,35.03636932373047,1878,north carolina,clay,"north carolina,clay"
-83.93831634521484,35.05928421020508,1878,north carolina,clay,"north carolina,clay"
-83.91539764404297,35.05928421020508,1878,north carolina,clay,"north carolina,clay"
-83.90394592285156,35.08793640136719,1878,north carolina,clay,"north carolina,clay"
-83.88101959228516,35.099395751953125,1878,north carolina,clay,"north carolina,clay"
-83.85810852050781,35.139503479003906,1878,north carolina,clay,"north carolina,clay"
-83.795074462890625,35.139503479003906,1878,north carolina,clay,"north carolina,clay"
-83.749237060546875,35.162418365478516,1878,north carolina,clay,"north carolina,clay"
-83.7320556640625,35.15669250488281,1878,north carolina,clay,"north carolina,clay"
-81.4516830444336,35.420249938964844,1879,north carolina,cleveland,"north carolina,cleveland"
-81.42303466796875,35.3858757019043,1879,north carolina,cleveland,"north carolina,cleveland"
-81.36573791503906,35.328575134277344,1879,north carolina,cleveland,"north carolina,cleveland"
-81.36573791503906,35.3113899230957,1879,north carolina,cleveland,"north carolina,cleveland"
-81.36573791503906,35.28847122192383,1879,north carolina,cleveland,"north carolina,cleveland"
-81.34281921386719,35.28847122192383,1879,north carolina,cleveland,"north carolina,cleveland"
-81.33135986328125,35.26555252075195,1879,north carolina,cleveland,"north carolina,cleveland"
-81.33708953857422,35.23690414428711,1879,north carolina,cleveland,"north carolina,cleveland"
-81.33135986328125,35.2197151184082,1879,north carolina,cleveland,"north carolina,cleveland"
-81.32563018798828,35.17387771606445,1879,north carolina,cleveland,"north carolina,cleveland"
-81.36573791503906,35.17387771606445,1879,north carolina,cleveland,"north carolina,cleveland"
-81.77253723144531,35.19106674194336,1879,north carolina,cleveland,"north carolina,cleveland"
-81.74961853027344,35.254093170166016,1879,north carolina,cleveland,"north carolina,cleveland"
-81.715240478515625,35.34003829956055,1879,north carolina,cleveland,"north carolina,cleveland"
-81.70951080322266,35.35722732543945,1879,north carolina,cleveland,"north carolina,cleveland"
-81.69805145263672,35.58641052246094,1879,north carolina,cleveland,"north carolina,cleveland"
-81.67513275146484,35.574947357177734,1879,north carolina,cleveland,"north carolina,cleveland"
-81.64076232910156,35.574947357177734,1879,north carolina,cleveland,"north carolina,cleveland"
-81.60065460205078,35.574947357177734,1879,north carolina,cleveland,"north carolina,cleveland"
-81.577728271484375,35.574947357177734,1879,north carolina,cleveland,"north carolina,cleveland"
-81.5376205444336,35.574947357177734,1879,north carolina,cleveland,"north carolina,cleveland"
-81.52616119384766,35.54057312011719,1879,north carolina,cleveland,"north carolina,cleveland"
-81.50897979736328,35.49473571777344,1879,north carolina,cleveland,"north carolina,cleveland"
-81.47460174560547,35.44890213012695,1879,north carolina,cleveland,"north carolina,cleveland"
-81.4516830444336,35.420249938964844,1879,north carolina,cleveland,"north carolina,cleveland"
-78.24311828613281,34.41184616088867,1880,north carolina,columbus,"north carolina,columbus"
-78.208740234375,34.37173843383789,1880,north carolina,columbus,"north carolina,columbus"
-78.1858139038086,34.37173843383789,1880,north carolina,columbus,"north carolina,columbus"
-78.16863250732422,34.36600875854492,1880,north carolina,columbus,"north carolina,columbus"
-78.1342544555664,34.37173843383789,1880,north carolina,columbus,"north carolina,columbus"
-78.24884796142578,34.21131134033203,1880,north carolina,columbus,"north carolina,columbus"
-78.35770416259766,34.21131134033203,1880,north carolina,columbus,"north carolina,columbus"
-78.35197448730469,34.194122314453125,1880,north carolina,columbus,"north carolina,columbus"
-78.38063049316406,34.18266296386719,1880,north carolina,columbus,"north carolina,columbus"
-78.39208221435547,34.15401077270508,1880,north carolina,columbus,"north carolina,columbus"
-78.409271240234375,34.15401077270508,1880,north carolina,columbus,"north carolina,columbus"
-78.47802734375,34.17692947387695,1880,north carolina,columbus,"north carolina,columbus"
-78.50667572021484,34.17692947387695,1880,north carolina,columbus,"north carolina,columbus"
-78.52386474609375,34.15401077270508,1880,north carolina,columbus,"north carolina,columbus"
-78.52386474609375,34.13682556152344,1880,north carolina,columbus,"north carolina,columbus"
-78.53532409667969,34.07379913330078,1880,north carolina,columbus,"north carolina,columbus"
-78.58116149902344,34.0279655456543,1880,north carolina,columbus,"north carolina,columbus"
-78.60980987548828,34.02223587036133,1880,north carolina,columbus,"north carolina,columbus"
-78.62699890136719,33.99358367919922,1880,north carolina,columbus,"north carolina,columbus"
-78.6384506225586,33.94774627685547,1880,north carolina,columbus,"north carolina,columbus"
-79.05671691894531,34.302982330322266,1880,north carolina,columbus,"north carolina,columbus"
-79.03379821777344,34.3144416809082,1880,north carolina,columbus,"north carolina,columbus"
-79.01660919189453,34.33163070678711,1880,north carolina,columbus,"north carolina,columbus"
-79.01087951660156,34.34309005737305,1880,north carolina,columbus,"north carolina,columbus"
-79.0051498413086,34.34309005737305,1880,north carolina,columbus,"north carolina,columbus"
-78.98223114013672,34.36027908325195,1880,north carolina,columbus,"north carolina,columbus"
-78.98223114013672,34.37746810913086,1880,north carolina,columbus,"north carolina,columbus"
-78.97650146484375,34.3889274597168,1880,north carolina,columbus,"north carolina,columbus"
-78.96504974365234,34.3889274597168,1880,north carolina,columbus,"north carolina,columbus"
-78.94212341308594,34.40038299560547,1880,north carolina,columbus,"north carolina,columbus"
-78.94212341308594,34.42903518676758,1880,north carolina,columbus,"north carolina,columbus"
-78.92494201660156,34.440494537353516,1880,north carolina,columbus,"north carolina,columbus"
-78.87910461425781,34.44622039794922,1880,north carolina,columbus,"north carolina,columbus"
-78.86763763427734,34.45768356323242,1880,north carolina,columbus,"north carolina,columbus"
-78.8561782836914,34.4806022644043,1880,north carolina,columbus,"north carolina,columbus"
-78.8218002319336,34.45768356323242,1880,north carolina,columbus,"north carolina,columbus"
-78.661376953125,34.463409423828125,1880,north carolina,columbus,"north carolina,columbus"
-78.64991760253906,34.44622039794922,1880,north carolina,columbus,"north carolina,columbus"
-78.63272857666016,34.44622039794922,1880,north carolina,columbus,"north carolina,columbus"
-78.61553955078125,34.44622039794922,1880,north carolina,columbus,"north carolina,columbus"
-78.592620849609375,34.440494537353516,1880,north carolina,columbus,"north carolina,columbus"
-78.57543182373047,34.423301696777344,1880,north carolina,columbus,"north carolina,columbus"
-78.54105377197266,34.41757583618164,1880,north carolina,columbus,"north carolina,columbus"
-78.42646789550781,34.38319778442383,1880,north carolina,columbus,"north carolina,columbus"
-78.38636016845703,34.37173843383789,1880,north carolina,columbus,"north carolina,columbus"
-78.363433837890625,34.37173843383789,1880,north carolina,columbus,"north carolina,columbus"
-78.33479309082031,34.37173843383789,1880,north carolina,columbus,"north carolina,columbus"
-78.28895568847656,34.3889274597168,1880,north carolina,columbus,"north carolina,columbus"
-78.24311828613281,34.41184616088867,1880,north carolina,columbus,"north carolina,columbus"
-77.20033264160156,35.414520263671875,1881,north carolina,craven,"north carolina,craven"
-76.97688293457031,35.3113899230957,1881,north carolina,craven,"north carolina,craven"
-76.90239715576172,35.254093170166016,1881,north carolina,craven,"north carolina,craven"
-76.913848876953125,35.23117446899414,1881,north carolina,craven,"north carolina,craven"
-76.93104553222656,35.19679641723633,1881,north carolina,craven,"north carolina,craven"
-76.94823455810547,35.18533706665039,1881,north carolina,craven,"north carolina,craven"
-76.9425048828125,35.13377380371094,1881,north carolina,craven,"north carolina,craven"
-76.93104553222656,35.11658477783203,1881,north carolina,craven,"north carolina,craven"
-76.93104553222656,35.07074737548828,1881,north carolina,craven,"north carolina,craven"
-76.94823455810547,35.07647705078125,1881,north carolina,craven,"north carolina,craven"
-76.97688293457031,35.07647705078125,1881,north carolina,craven,"north carolina,craven"
-76.98261260986328,35.093666076660156,1881,north carolina,craven,"north carolina,craven"
-77.03417205810547,35.13377380371094,1881,north carolina,craven,"north carolina,craven"
-77.05709075927734,35.15669250488281,1881,north carolina,craven,"north carolina,craven"
-77.06855773925781,35.15669250488281,1881,north carolina,craven,"north carolina,craven"
-77.07427978515625,35.139503479003906,1881,north carolina,craven,"north carolina,craven"
-77.06855773925781,35.11658477783203,1881,north carolina,craven,"north carolina,craven"
-77.07427978515625,35.10512161254883,1881,north carolina,craven,"north carolina,craven"
-77.08573913574219,35.093666076660156,1881,north carolina,craven,"north carolina,craven"
-77.03990173339844,35.07074737548828,1881,north carolina,craven,"north carolina,craven"
-76.97115325927734,35.013450622558594,1881,north carolina,craven,"north carolina,craven"
-76.94823455810547,34.98480224609375,1881,north carolina,craven,"north carolina,craven"
-76.93104553222656,34.961883544921875,1881,north carolina,craven,"north carolina,craven"
-76.89093780517578,34.956153869628906,1881,north carolina,craven,"north carolina,craven"
-76.85655975341797,34.9332389831543,1881,north carolina,craven,"north carolina,craven"
-76.8279037475586,34.9332389831543,1881,north carolina,craven,"north carolina,craven"
-76.79926300048828,34.92750930786133,1881,north carolina,craven,"north carolina,craven"
-76.782073974609375,34.916046142578125,1881,north carolina,craven,"north carolina,craven"
-76.76488494873047,34.90459060668945,1881,north carolina,craven,"north carolina,craven"
-76.741973876953125,34.916046142578125,1881,north carolina,craven,"north carolina,craven"
-76.72477722167969,34.9332389831543,1881,north carolina,craven,"north carolina,craven"
-76.70758819580078,34.9504280090332,1881,north carolina,craven,"north carolina,craven"
-76.67893981933594,34.956153869628906,1881,north carolina,craven,"north carolina,craven"
-76.66748046875,34.956153869628906,1881,north carolina,craven,"north carolina,craven"
-76.66175842285156,34.9332389831543,1881,north carolina,craven,"north carolina,craven"
-76.66748046875,34.90459060668945,1881,north carolina,craven,"north carolina,craven"
-76.66175842285156,34.893131256103516,1881,north carolina,craven,"north carolina,craven"
-76.66175842285156,34.875938415527344,1881,north carolina,craven,"north carolina,craven"
-76.741973876953125,34.8415641784668,1881,north carolina,craven,"north carolina,craven"
-77.1086654663086,34.83583450317383,1881,north carolina,craven,"north carolina,craven"
-77.097198486328125,34.921775817871094,1881,north carolina,craven,"north carolina,craven"
-77.1086654663086,34.961883544921875,1881,north carolina,craven,"north carolina,craven"
-77.097198486328125,34.99053192138672,1881,north carolina,craven,"north carolina,craven"
-77.11439514160156,35.02490997314453,1881,north carolina,craven,"north carolina,craven"
-77.1086654663086,35.04209899902344,1881,north carolina,craven,"north carolina,craven"
-77.11439514160156,35.07647705078125,1881,north carolina,craven,"north carolina,craven"
-77.15450286865234,35.06501770019531,1881,north carolina,craven,"north carolina,craven"
-77.17741394042969,35.06501770019531,1881,north carolina,craven,"north carolina,craven"
-77.1946029663086,35.07647705078125,1881,north carolina,craven,"north carolina,craven"
-77.1946029663086,35.08793640136719,1881,north carolina,craven,"north carolina,craven"
-77.26908874511719,35.122310638427734,1881,north carolina,craven,"north carolina,craven"
-77.36076354980469,35.162418365478516,1881,north carolina,craven,"north carolina,craven"
-77.44670104980469,35.213985443115234,1881,north carolina,craven,"north carolina,craven"
-77.48108673095703,35.23690414428711,1881,north carolina,craven,"north carolina,craven"
-77.44097900390625,35.254093170166016,1881,north carolina,craven,"north carolina,craven"
-77.44097900390625,35.27701187133789,1881,north carolina,craven,"north carolina,craven"
-77.44097900390625,35.28847122192383,1881,north carolina,craven,"north carolina,craven"
-77.458160400390625,35.299930572509766,1881,north carolina,craven,"north carolina,craven"
-77.44097900390625,35.32284927368164,1881,north carolina,craven,"north carolina,craven"
-77.41805267333984,35.34003829956055,1881,north carolina,craven,"north carolina,craven"
-77.3951416015625,35.345767974853516,1881,north carolina,craven,"north carolina,craven"
-77.36076354980469,35.34003829956055,1881,north carolina,craven,"north carolina,craven"
-77.35503387451172,35.34003829956055,1881,north carolina,craven,"north carolina,craven"
-77.303466796875,35.38014602661133,1881,north carolina,craven,"north carolina,craven"
-77.29200744628906,35.38014602661133,1881,north carolina,craven,"north carolina,craven"
-77.26908874511719,35.35722732543945,1881,north carolina,craven,"north carolina,craven"
-77.24617004394531,35.36295700073242,1881,north carolina,craven,"north carolina,craven"
-77.24617004394531,35.38014602661133,1881,north carolina,craven,"north carolina,craven"
-77.24617004394531,35.3916015625,1881,north carolina,craven,"north carolina,craven"
-77.20033264160156,35.414520263671875,1881,north carolina,craven,"north carolina,craven"
-79.0910873413086,35.19106674194336,1882,north carolina,cumberland,"north carolina,cumberland"
-79.05098724365234,35.19679641723633,1882,north carolina,cumberland,"north carolina,cumberland"
-79.03379821777344,35.208255767822266,1882,north carolina,cumberland,"north carolina,cumberland"
-78.999420166015625,35.2197151184082,1882,north carolina,cumberland,"north carolina,cumberland"
-78.89055633544922,35.23117446899414,1882,north carolina,cumberland,"north carolina,cumberland"
-78.84471893310547,35.254093170166016,1882,north carolina,cumberland,"north carolina,cumberland"
-78.79315948486328,35.254093170166016,1882,north carolina,cumberland,"north carolina,cumberland"
-78.7358627319336,35.254093170166016,1882,north carolina,cumberland,"north carolina,cumberland"
-78.71294403076172,35.254093170166016,1882,north carolina,cumberland,"north carolina,cumberland"
-78.70721435546875,35.254093170166016,1882,north carolina,cumberland,"north carolina,cumberland"
-78.62126922607422,35.23117446899414,1882,north carolina,cumberland,"north carolina,cumberland"
-78.63272857666016,35.213985443115234,1882,north carolina,cumberland,"north carolina,cumberland"
-78.63272857666016,35.17961120605469,1882,north carolina,cumberland,"north carolina,cumberland"
-78.6441879272461,35.139503479003906,1882,north carolina,cumberland,"north carolina,cumberland"
-78.65564727783203,35.11085510253906,1882,north carolina,cumberland,"north carolina,cumberland"
-78.661376953125,35.08220291137695,1882,north carolina,cumberland,"north carolina,cumberland"
-78.661376953125,35.05928421020508,1882,north carolina,cumberland,"north carolina,cumberland"
-78.64991760253906,35.04209899902344,1882,north carolina,cumberland,"north carolina,cumberland"
-78.64991760253906,35.02490997314453,1882,north carolina,cumberland,"north carolina,cumberland"
-78.661376953125,34.99053192138672,1882,north carolina,cumberland,"north carolina,cumberland"
-78.64991760253906,34.961883544921875,1882,north carolina,cumberland,"north carolina,cumberland"
-78.62126922607422,34.956153869628906,1882,north carolina,cumberland,"north carolina,cumberland"
-78.592620849609375,34.94469451904297,1882,north carolina,cumberland,"north carolina,cumberland"
-78.5697021484375,34.921775817871094,1882,north carolina,cumberland,"north carolina,cumberland"
-78.52959442138672,34.88167190551758,1882,north carolina,cumberland,"north carolina,cumberland"
-78.4952163696289,34.847293853759766,1882,north carolina,cumberland,"north carolina,cumberland"
-78.77596282958984,34.847293853759766,1882,north carolina,cumberland,"north carolina,cumberland"
-78.816070556640625,34.847293853759766,1882,north carolina,cumberland,"north carolina,cumberland"
-78.89628601074219,34.83583450317383,1882,north carolina,cumberland,"north carolina,cumberland"
-78.94212341308594,34.90459060668945,1882,north carolina,cumberland,"north carolina,cumberland"
-78.999420166015625,34.94469451904297,1882,north carolina,cumberland,"north carolina,cumberland"
-79.03379821777344,34.956153869628906,1882,north carolina,cumberland,"north carolina,cumberland"
-79.05671691894531,34.99626541137695,1882,north carolina,cumberland,"north carolina,cumberland"
-79.0910873413086,35.06501770019531,1882,north carolina,cumberland,"north carolina,cumberland"
-79.10255432128906,35.08220291137695,1882,north carolina,cumberland,"north carolina,cumberland"
-79.0968246459961,35.10512161254883,1882,north carolina,cumberland,"north carolina,cumberland"
-79.10828399658203,35.11658477783203,1882,north carolina,cumberland,"north carolina,cumberland"
-79.114013671875,35.122310638427734,1882,north carolina,cumberland,"north carolina,cumberland"
-79.0910873413086,35.19106674194336,1882,north carolina,cumberland,"north carolina,cumberland"
-76.00285339355469,36.55470657348633,1883,north carolina,currituck,"north carolina,currituck"
-75.93982696533203,36.55470657348633,1883,north carolina,currituck,"north carolina,currituck"
-75.9283676147461,36.54897689819336,1883,north carolina,currituck,"north carolina,currituck"
-75.91690826416016,36.526058197021484,1883,north carolina,currituck,"north carolina,currituck"
-75.91117858886719,36.50886917114258,1883,north carolina,currituck,"north carolina,currituck"
-75.91117858886719,36.49168395996094,1883,north carolina,currituck,"north carolina,currituck"
-75.93982696533203,36.49168395996094,1883,north carolina,currituck,"north carolina,currituck"
-75.968475341796875,36.497413635253906,1883,north carolina,currituck,"north carolina,currituck"
-75.97420501708984,36.50313949584961,1883,north carolina,currituck,"north carolina,currituck"
-75.97420501708984,36.526058197021484,1883,north carolina,currituck,"north carolina,currituck"
-75.98566436767578,36.55470657348633,1883,north carolina,currituck,"north carolina,currituck"
-76.00285339355469,36.55470657348633,1883,north carolina,currituck,"north carolina,currituck"
-76.1117172241211,36.55470657348633,1884,north carolina,currituck,"north carolina,currituck"
-76.0486831665039,36.55470657348633,1884,north carolina,currituck,"north carolina,currituck"
-76.04296112060547,36.54324722290039,1884,north carolina,currituck,"north carolina,currituck"
-76.03150177001953,36.526058197021484,1884,north carolina,currituck,"north carolina,currituck"
-76.04296112060547,36.520328521728516,1884,north carolina,currituck,"north carolina,currituck"
-76.060150146484375,36.526058197021484,1884,north carolina,currituck,"north carolina,currituck"
-76.07733917236328,36.520328521728516,1884,north carolina,currituck,"north carolina,currituck"
-76.08306884765625,36.50886917114258,1884,north carolina,currituck,"north carolina,currituck"
-76.07733917236328,36.497413635253906,1884,north carolina,currituck,"north carolina,currituck"
-76.060150146484375,36.49168395996094,1884,north carolina,currituck,"north carolina,currituck"
-76.0486831665039,36.4859504699707,1884,north carolina,currituck,"north carolina,currituck"
-76.02577209472656,36.4859504699707,1884,north carolina,currituck,"north carolina,currituck"
-76.0200424194336,36.46303176879883,1884,north carolina,currituck,"north carolina,currituck"
-76.008575439453125,36.451576232910156,1884,north carolina,currituck,"north carolina,currituck"
-75.98566436767578,36.44584655761719,1884,north carolina,currituck,"north carolina,currituck"
-75.968475341796875,36.43438720703125,1884,north carolina,currituck,"north carolina,currituck"
-75.98566436767578,36.41719436645508,1884,north carolina,currituck,"north carolina,currituck"
-75.97993469238281,36.39427947998047,1884,north carolina,currituck,"north carolina,currituck"
-75.962738037109375,36.3885498046875,1884,north carolina,currituck,"north carolina,currituck"
-75.93982696533203,36.405738830566406,1884,north carolina,currituck,"north carolina,currituck"
-75.93409729003906,36.41719436645508,1884,north carolina,currituck,"north carolina,currituck"
-75.922637939453125,36.41719436645508,1884,north carolina,currituck,"north carolina,currituck"
-75.90544891357422,36.40000915527344,1884,north carolina,currituck,"north carolina,currituck"
-75.90544891357422,36.37709045410156,1884,north carolina,currituck,"north carolina,currituck"
-75.89398956298828,36.319793701171875,1884,north carolina,currituck,"north carolina,currituck"
-75.88253021240234,36.26823043823242,1884,north carolina,currituck,"north carolina,currituck"
-75.84815216064453,36.22239303588867,1884,north carolina,currituck,"north carolina,currituck"
-75.82523345947266,36.205204010009766,1884,north carolina,currituck,"north carolina,currituck"
-75.836700439453125,36.18801498413086,1884,north carolina,currituck,"north carolina,currituck"
-75.82523345947266,36.15363693237305,1884,north carolina,currituck,"north carolina,currituck"
-75.82523345947266,36.13071823120117,1884,north carolina,currituck,"north carolina,currituck"
-75.80804443359375,36.10780334472656,1884,north carolina,currituck,"north carolina,currituck"
-75.80231475830078,36.09634017944336,1884,north carolina,currituck,"north carolina,currituck"
-75.80804443359375,36.08488464355469,1884,north carolina,currituck,"north carolina,currituck"
-75.84242248535156,36.09634017944336,1884,north carolina,currituck,"north carolina,currituck"
-75.85961151123047,36.13071823120117,1884,north carolina,currituck,"north carolina,currituck"
-75.876800537109375,36.17082214355469,1884,north carolina,currituck,"north carolina,currituck"
-75.89398956298828,36.18801498413086,1884,north carolina,currituck,"north carolina,currituck"
-75.91117858886719,36.1994743347168,1884,north carolina,currituck,"north carolina,currituck"
-75.90544891357422,36.22812271118164,1884,north carolina,currituck,"north carolina,currituck"
-75.93982696533203,36.24531173706055,1884,north carolina,currituck,"north carolina,currituck"
-75.945556640625,36.28541564941406,1884,north carolina,currituck,"north carolina,currituck"
-75.962738037109375,36.2911491394043,1884,north carolina,currituck,"north carolina,currituck"
-75.98566436767578,36.2911491394043,1884,north carolina,currituck,"north carolina,currituck"
-76.03150177001953,36.319793701171875,1884,north carolina,currituck,"north carolina,currituck"
-76.060150146484375,36.34844207763672,1884,north carolina,currituck,"north carolina,currituck"
-76.34089660644531,36.54897689819336,1884,north carolina,currituck,"north carolina,currituck"
-76.1117172241211,36.55470657348633,1884,north carolina,currituck,"north carolina,currituck"
-75.89398956298828,36.55470657348633,1885,north carolina,currituck,"north carolina,currituck"
-75.85961151123047,36.55470657348633,1885,north carolina,currituck,"north carolina,currituck"
-75.84242248535156,36.50886917114258,1885,north carolina,currituck,"north carolina,currituck"
-75.82523345947266,36.451576232910156,1885,north carolina,currituck,"north carolina,currituck"
-75.81377410888672,36.3885498046875,1885,north carolina,currituck,"north carolina,currituck"
-75.7793960571289,36.2911491394043,1885,north carolina,currituck,"north carolina,currituck"
-75.745025634765625,36.205204010009766,1885,north carolina,currituck,"north carolina,currituck"
-75.72782897949219,36.15363693237305,1885,north carolina,currituck,"north carolina,currituck"
-75.70491790771484,36.119258880615234,1885,north carolina,currituck,"north carolina,currituck"
-75.68199157714844,36.06196594238281,1885,north carolina,currituck,"north carolina,currituck"
-75.653350830078125,36.02185821533203,1885,north carolina,currituck,"north carolina,currituck"
-75.59032440185547,35.94737243652344,1885,north carolina,currituck,"north carolina,currituck"
-75.57886505126953,35.907264709472656,1885,north carolina,currituck,"north carolina,currituck"
-75.5674057006836,35.87862014770508,1885,north carolina,currituck,"north carolina,currituck"
-75.55021667480469,35.84996795654297,1885,north carolina,currituck,"north carolina,currituck"
-75.53875732421875,35.821319580078125,1885,north carolina,currituck,"north carolina,currituck"
-75.53875732421875,35.80413055419922,1885,north carolina,currituck,"north carolina,currituck"
-75.55021667480469,35.79267501831055,1885,north carolina,currituck,"north carolina,currituck"
-75.561676025390625,35.798404693603516,1885,north carolina,currituck,"north carolina,currituck"
-75.57313537597656,35.80413055419922,1885,north carolina,currituck,"north carolina,currituck"
-75.59032440185547,35.84423828125,1885,north carolina,currituck,"north carolina,currituck"
-75.5960464477539,35.867156982421875,1885,north carolina,currituck,"north carolina,currituck"
-75.607513427734375,35.89007568359375,1885,north carolina,currituck,"north carolina,currituck"
-75.63615417480469,35.9359130859375,1885,north carolina,currituck,"north carolina,currituck"
-75.66481018066406,35.97029113769531,1885,north carolina,currituck,"north carolina,currituck"
-75.6877212524414,35.99320983886719,1885,north carolina,currituck,"north carolina,currituck"
-75.6877212524414,36.02185821533203,1885,north carolina,currituck,"north carolina,currituck"
-75.699188232421875,36.027584075927734,1885,north carolina,currituck,"north carolina,currituck"
-75.7507553100586,36.05050277709961,1885,north carolina,currituck,"north carolina,currituck"
-75.76793670654297,36.10780334472656,1885,north carolina,currituck,"north carolina,currituck"
-75.76793670654297,36.165096282958984,1885,north carolina,currituck,"north carolina,currituck"
-75.81950378417969,36.279685974121094,1885,north carolina,currituck,"north carolina,currituck"
-75.84242248535156,36.37709045410156,1885,north carolina,currituck,"north carolina,currituck"
-75.85961151123047,36.41719436645508,1885,north carolina,currituck,"north carolina,currituck"
-75.86534118652344,36.46303176879883,1885,north carolina,currituck,"north carolina,currituck"
-75.88253021240234,36.497413635253906,1885,north carolina,currituck,"north carolina,currituck"
-75.89398956298828,36.55470657348633,1885,north carolina,currituck,"north carolina,currituck"
-75.876800537109375,35.59786605834961,1886,north carolina,dare,"north carolina,dare"
-75.88825988769531,35.65516662597656,1886,north carolina,dare,"north carolina,dare"
-76.0200424194336,35.666622161865234,1886,north carolina,dare,"north carolina,dare"
-76.008575439453125,35.712459564208984,1886,north carolina,dare,"north carolina,dare"
-75.98566436767578,35.74110794067383,1886,north carolina,dare,"north carolina,dare"
-75.98566436767578,35.781211853027344,1886,north carolina,dare,"north carolina,dare"
-75.97420501708984,35.81559371948242,1886,north carolina,dare,"north carolina,dare"
-75.97993469238281,35.867156982421875,1886,north carolina,dare,"north carolina,dare"
-75.97420501708984,35.88434600830078,1886,north carolina,dare,"north carolina,dare"
-75.95701599121094,35.90153884887695,1886,north carolina,dare,"north carolina,dare"
-75.93409729003906,35.907264709472656,1886,north carolina,dare,"north carolina,dare"
-75.88253021240234,35.90153884887695,1886,north carolina,dare,"north carolina,dare"
-75.88825988769531,35.93018341064453,1886,north carolina,dare,"north carolina,dare"
-75.876800537109375,35.9359130859375,1886,north carolina,dare,"north carolina,dare"
-75.8538818359375,35.94164276123047,1886,north carolina,dare,"north carolina,dare"
-75.84815216064453,35.96455764770508,1886,north carolina,dare,"north carolina,dare"
-75.76793670654297,35.918724060058594,1886,north carolina,dare,"north carolina,dare"
-75.76220703125,35.88434600830078,1886,north carolina,dare,"north carolina,dare"
-75.73355865478516,35.83278274536133,1886,north carolina,dare,"north carolina,dare"
-75.71064758300781,35.821319580078125,1886,north carolina,dare,"north carolina,dare"
-75.70491790771484,35.80986404418945,1886,north carolina,dare,"north carolina,dare"
-75.71064758300781,35.77548599243164,1886,north carolina,dare,"north carolina,dare"
-75.72782897949219,35.74110794067383,1886,north carolina,dare,"north carolina,dare"
-75.71064758300781,35.70100021362305,1886,north carolina,dare,"north carolina,dare"
-75.71064758300781,35.69527053833008,1886,north carolina,dare,"north carolina,dare"
-75.745025634765625,35.70100021362305,1886,north carolina,dare,"north carolina,dare"
-75.75647735595703,35.70100021362305,1886,north carolina,dare,"north carolina,dare"
-75.76220703125,35.68381118774414,1886,north carolina,dare,"north carolina,dare"
-75.739288330078125,35.63797378540039,1886,north carolina,dare,"north carolina,dare"
-75.73355865478516,35.620784759521484,1886,north carolina,dare,"north carolina,dare"
-75.739288330078125,35.59786605834961,1886,north carolina,dare,"north carolina,dare"
-75.79659271240234,35.56922149658203,1886,north carolina,dare,"north carolina,dare"
-75.82523345947266,35.56349182128906,1886,north carolina,dare,"north carolina,dare"
-75.84242248535156,35.58641052246094,1886,north carolina,dare,"north carolina,dare"
-75.86534118652344,35.60932922363281,1886,north carolina,dare,"north carolina,dare"
-75.876800537109375,35.59786605834961,1886,north carolina,dare,"north carolina,dare"
-80.1797103881836,35.506195068359375,1887,north carolina,davidson,"north carolina,davidson"
-80.19690704345703,35.53483963012695,1887,north carolina,davidson,"north carolina,davidson"
-80.219818115234375,35.5806770324707,1887,north carolina,davidson,"north carolina,davidson"
-80.25419616699219,35.615055084228516,1887,north carolina,davidson,"north carolina,davidson"
-80.3057632446289,35.64943313598633,1887,north carolina,davidson,"north carolina,davidson"
-80.32868194580078,35.68954086303711,1887,north carolina,davidson,"north carolina,davidson"
-80.33441162109375,35.712459564208984,1887,north carolina,davidson,"north carolina,davidson"
-80.3802490234375,35.72391891479492,1887,north carolina,davidson,"north carolina,davidson"
-80.43754577636719,35.72964859008789,1887,north carolina,davidson,"north carolina,davidson"
-80.46046447753906,35.74110794067383,1887,north carolina,davidson,"north carolina,davidson"
-80.44327545166016,35.758296966552734,1887,north carolina,davidson,"north carolina,davidson"
-80.44327545166016,35.76975631713867,1887,north carolina,davidson,"north carolina,davidson"
-80.46046447753906,35.79267501831055,1887,north carolina,davidson,"north carolina,davidson"
-80.4489974975586,35.80413055419922,1887,north carolina,davidson,"north carolina,davidson"
-80.4489974975586,35.80986404418945,1887,north carolina,davidson,"north carolina,davidson"
-80.46619415283203,35.83278274536133,1887,north carolina,davidson,"north carolina,davidson"
-80.46046447753906,35.84996795654297,1887,north carolina,davidson,"north carolina,davidson"
-80.42608642578125,35.83278274536133,1887,north carolina,davidson,"north carolina,davidson"
-80.41462707519531,35.83278274536133,1887,north carolina,davidson,"north carolina,davidson"
-80.40889739990234,35.84996795654297,1887,north carolina,davidson,"north carolina,davidson"
-80.403167724609375,35.8557014465332,1887,north carolina,davidson,"north carolina,davidson"
-80.3802490234375,35.84423828125,1887,north carolina,davidson,"north carolina,davidson"
-80.37451934814453,35.84423828125,1887,north carolina,davidson,"north carolina,davidson"
-80.36878967285156,35.8557014465332,1887,north carolina,davidson,"north carolina,davidson"
-80.39170837402344,35.872886657714844,1887,north carolina,davidson,"north carolina,davidson"
-80.403167724609375,35.88434600830078,1887,north carolina,davidson,"north carolina,davidson"
-80.403167724609375,35.89007568359375,1887,north carolina,davidson,"north carolina,davidson"
-80.39170837402344,35.89007568359375,1887,north carolina,davidson,"north carolina,davidson"
-80.36878967285156,35.89007568359375,1887,north carolina,davidson,"north carolina,davidson"
-80.357330322265625,35.90153884887695,1887,north carolina,davidson,"north carolina,davidson"
-80.3630599975586,35.93018341064453,1887,north carolina,davidson,"north carolina,davidson"
-80.36878967285156,35.94737243652344,1887,north carolina,davidson,"north carolina,davidson"
-80.39170837402344,35.96455764770508,1887,north carolina,davidson,"north carolina,davidson"
-80.32868194580078,35.98747634887695,1887,north carolina,davidson,"north carolina,davidson"
-80.2140884399414,35.98747634887695,1887,north carolina,davidson,"north carolina,davidson"
-80.20835876464844,36.02185821533203,1887,north carolina,davidson,"north carolina,davidson"
-80.15106964111328,36.02185821533203,1887,north carolina,davidson,"north carolina,davidson"
-80.14533996582031,36.03904724121094,1887,north carolina,davidson,"north carolina,davidson"
-80.04793548583984,36.03904724121094,1887,north carolina,davidson,"north carolina,davidson"
-80.04793548583984,35.912994384765625,1887,north carolina,davidson,"north carolina,davidson"
-80.05939483642578,35.51192092895508,1887,north carolina,davidson,"north carolina,davidson"
-80.1797103881836,35.506195068359375,1887,north carolina,davidson,"north carolina,davidson"
-80.70683288574219,35.861427307128906,1888,north carolina,davie,"north carolina,davie"
-80.68965148925781,36.05050277709961,1888,north carolina,davie,"north carolina,davie"
-80.47765350341797,36.05050277709961,1888,north carolina,davie,"north carolina,davie"
-80.46619415283203,36.06196594238281,1888,north carolina,davie,"north carolina,davie"
-80.4489974975586,36.073421478271484,1888,north carolina,davie,"north carolina,davie"
-80.44327545166016,36.044776916503906,1888,north carolina,davie,"north carolina,davie"
-80.43181610107422,36.027584075927734,1888,north carolina,davie,"north carolina,davie"
-80.40889739990234,36.01612854003906,1888,north carolina,davie,"north carolina,davie"
-80.41462707519531,35.98747634887695,1888,north carolina,davie,"north carolina,davie"
-80.40889739990234,35.97602081298828,1888,north carolina,davie,"north carolina,davie"
-80.39170837402344,35.96455764770508,1888,north carolina,davie,"north carolina,davie"
-80.36878967285156,35.94737243652344,1888,north carolina,davie,"north carolina,davie"
-80.3630599975586,35.93018341064453,1888,north carolina,davie,"north carolina,davie"
-80.357330322265625,35.90153884887695,1888,north carolina,davie,"north carolina,davie"
-80.36878967285156,35.89007568359375,1888,north carolina,davie,"north carolina,davie"
-80.39170837402344,35.89007568359375,1888,north carolina,davie,"north carolina,davie"
-80.403167724609375,35.89007568359375,1888,north carolina,davie,"north carolina,davie"
-80.403167724609375,35.88434600830078,1888,north carolina,davie,"north carolina,davie"
-80.39170837402344,35.872886657714844,1888,north carolina,davie,"north carolina,davie"
-80.36878967285156,35.8557014465332,1888,north carolina,davie,"north carolina,davie"
-80.37451934814453,35.84423828125,1888,north carolina,davie,"north carolina,davie"
-80.3802490234375,35.84423828125,1888,north carolina,davie,"north carolina,davie"
-80.403167724609375,35.8557014465332,1888,north carolina,davie,"north carolina,davie"
-80.40889739990234,35.84996795654297,1888,north carolina,davie,"north carolina,davie"
-80.41462707519531,35.83278274536133,1888,north carolina,davie,"north carolina,davie"
-80.42608642578125,35.83278274536133,1888,north carolina,davie,"north carolina,davie"
-80.46046447753906,35.84996795654297,1888,north carolina,davie,"north carolina,davie"
-80.46619415283203,35.83278274536133,1888,north carolina,davie,"north carolina,davie"
-80.4489974975586,35.80986404418945,1888,north carolina,davie,"north carolina,davie"
-80.4489974975586,35.80413055419922,1888,north carolina,davie,"north carolina,davie"
-80.46046447753906,35.79267501831055,1888,north carolina,davie,"north carolina,davie"
-80.44327545166016,35.76975631713867,1888,north carolina,davie,"north carolina,davie"
-80.44327545166016,35.758296966552734,1888,north carolina,davie,"north carolina,davie"
-80.46046447753906,35.74110794067383,1888,north carolina,davie,"north carolina,davie"
-80.471923828125,35.7640266418457,1888,north carolina,davie,"north carolina,davie"
-80.4891128540039,35.781211853027344,1888,north carolina,davie,"north carolina,davie"
-80.50630187988281,35.78694534301758,1888,north carolina,davie,"north carolina,davie"
-80.534942626953125,35.79267501831055,1888,north carolina,davie,"north carolina,davie"
-80.5635986328125,35.81559371948242,1888,north carolina,davie,"north carolina,davie"
-80.6323471069336,35.83278274536133,1888,north carolina,davie,"north carolina,davie"
-80.64954376220703,35.84996795654297,1888,north carolina,davie,"north carolina,davie"
-80.6667251586914,35.84996795654297,1888,north carolina,davie,"north carolina,davie"
-80.672454833984375,35.861427307128906,1888,north carolina,davie,"north carolina,davie"
-80.70683288574219,35.861427307128906,1888,north carolina,davie,"north carolina,davie"
-77.83631896972656,35.18533706665039,1889,north carolina,duplin,"north carolina,duplin"
-77.74464416503906,35.139503479003906,1889,north carolina,duplin,"north carolina,duplin"
-77.7389144897461,35.02490997314453,1889,north carolina,duplin,"north carolina,duplin"
-77.67015838623047,34.97907257080078,1889,north carolina,duplin,"north carolina,duplin"
-77.641510009765625,34.90459060668945,1889,north carolina,duplin,"north carolina,duplin"
-77.69307708740234,34.74989318847656,1889,north carolina,duplin,"north carolina,duplin"
-77.67588806152344,34.715511322021484,1889,north carolina,duplin,"north carolina,duplin"
-77.96810150146484,34.72124099731445,1889,north carolina,duplin,"north carolina,duplin"
-77.99101257324219,34.72124099731445,1889,north carolina,duplin,"north carolina,duplin"
-78.0082015991211,34.73270034790039,1889,north carolina,duplin,"north carolina,duplin"
-78.048309326171875,34.73270034790039,1889,north carolina,duplin,"north carolina,duplin"
-78.094146728515625,34.73270034790039,1889,north carolina,duplin,"north carolina,duplin"
-78.11133575439453,34.70405578613281,1889,north carolina,duplin,"north carolina,duplin"
-78.1915512084961,34.73270034790039,1889,north carolina,duplin,"north carolina,duplin"
-78.1342544555664,34.916046142578125,1889,north carolina,duplin,"north carolina,duplin"
-78.16290283203125,35.18533706665039,1889,north carolina,duplin,"north carolina,duplin"
-78.07122802734375,35.17961120605469,1889,north carolina,duplin,"north carolina,duplin"
-78.05977630615234,35.18533706665039,1889,north carolina,duplin,"north carolina,duplin"
-78.05403900146484,35.19679641723633,1889,north carolina,duplin,"north carolina,duplin"
-78.03112030029297,35.19679641723633,1889,north carolina,duplin,"north carolina,duplin"
-78.002471923828125,35.19106674194336,1889,north carolina,duplin,"north carolina,duplin"
-77.98528289794922,35.17961120605469,1889,north carolina,duplin,"north carolina,duplin"
-77.96236419677734,35.17961120605469,1889,north carolina,duplin,"north carolina,duplin"
-77.93944549560547,35.18533706665039,1889,north carolina,duplin,"north carolina,duplin"
-77.9222640991211,35.17961120605469,1889,north carolina,duplin,"north carolina,duplin"
-77.89933776855469,35.168148040771484,1889,north carolina,duplin,"north carolina,duplin"
-77.83631896972656,35.18533706665039,1889,north carolina,duplin,"north carolina,duplin"
-78.90201568603516,35.8557014465332,1890,north carolina,durham,"north carolina,durham"
-79.0223388671875,35.8557014465332,1890,north carolina,durham,"north carolina,durham"
-78.95931243896484,36.233848571777344,1890,north carolina,durham,"north carolina,durham"
-78.80461120605469,36.22812271118164,1890,north carolina,durham,"north carolina,durham"
-78.80461120605469,36.10780334472656,1890,north carolina,durham,"north carolina,durham"
-78.79888916015625,36.07915115356445,1890,north carolina,durham,"north carolina,durham"
-78.78170013427734,36.06196594238281,1890,north carolina,durham,"north carolina,durham"
-78.75878143310547,36.044776916503906,1890,north carolina,durham,"north carolina,durham"
-78.75878143310547,36.027584075927734,1890,north carolina,durham,"north carolina,durham"
-78.74159240722656,36.02185821533203,1890,north carolina,durham,"north carolina,durham"
-78.724395751953125,36.027584075927734,1890,north carolina,durham,"north carolina,durham"
-78.71294403076172,36.01612854003906,1890,north carolina,durham,"north carolina,durham"
-78.71294403076172,35.99320983886719,1890,north carolina,durham,"north carolina,durham"
-78.71294403076172,35.97029113769531,1890,north carolina,durham,"north carolina,durham"
-78.7358627319336,35.9359130859375,1890,north carolina,durham,"north carolina,durham"
-78.770233154296875,35.918724060058594,1890,north carolina,durham,"north carolina,durham"
-78.81034088134766,35.918724060058594,1890,north carolina,durham,"north carolina,durham"
-78.84471893310547,35.8557014465332,1890,north carolina,durham,"north carolina,durham"
-78.90201568603516,35.8557014465332,1890,north carolina,durham,"north carolina,durham"
-77.36076354980469,35.81559371948242,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.40087127685547,35.83278274536133,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.458160400390625,35.798404693603516,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.48108673095703,35.798404693603516,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.65869903564453,35.6723518371582,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.69307708740234,35.69527053833008,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.72745513916016,35.73537826538086,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.7389144897461,35.78694534301758,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.756103515625,35.821319580078125,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.8248519897461,35.8557014465332,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.80194091796875,35.907264709472656,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.773284912109375,35.98175048828125,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.72172546386719,36.08488464355469,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.687347412109375,36.13644790649414,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.641510009765625,36.119258880615234,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.62432098388672,36.119258880615234,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.60713958740234,36.10206985473633,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.5899429321289,36.09634017944336,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.5555648803711,36.09061050415039,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.53837585449219,36.09061050415039,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.52691650390625,36.073421478271484,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.52691650390625,36.05050277709961,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.52119445800781,36.044776916503906,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.52119445800781,36.0333137512207,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.4982681274414,36.0333137512207,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.47535705566406,36.0333137512207,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.458160400390625,36.027584075927734,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.40087127685547,35.998939514160156,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.40087127685547,35.958831787109375,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.3951416015625,35.94164276123047,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.36076354980469,35.92445373535156,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.35503387451172,35.912994384765625,1891,north carolina,edgecombe,"north carolina,edgecombe"
-77.36076354980469,35.81559371948242,1891,north carolina,edgecombe,"north carolina,edgecombe"
-80.39170837402344,35.96455764770508,1892,north carolina,forsyth,"north carolina,forsyth"
-80.40889739990234,35.97602081298828,1892,north carolina,forsyth,"north carolina,forsyth"
-80.41462707519531,35.98747634887695,1892,north carolina,forsyth,"north carolina,forsyth"
-80.40889739990234,36.01612854003906,1892,north carolina,forsyth,"north carolina,forsyth"
-80.43181610107422,36.027584075927734,1892,north carolina,forsyth,"north carolina,forsyth"
-80.44327545166016,36.044776916503906,1892,north carolina,forsyth,"north carolina,forsyth"
-80.4489974975586,36.073421478271484,1892,north carolina,forsyth,"north carolina,forsyth"
-80.46619415283203,36.06196594238281,1892,north carolina,forsyth,"north carolina,forsyth"
-80.47765350341797,36.05050277709961,1892,north carolina,forsyth,"north carolina,forsyth"
-80.49483489990234,36.06196594238281,1892,north carolina,forsyth,"north carolina,forsyth"
-80.4891128540039,36.09634017944336,1892,north carolina,forsyth,"north carolina,forsyth"
-80.48338317871094,36.10206985473633,1892,north carolina,forsyth,"north carolina,forsyth"
-80.46046447753906,36.119258880615234,1892,north carolina,forsyth,"north carolina,forsyth"
-80.43754577636719,36.13644790649414,1892,north carolina,forsyth,"north carolina,forsyth"
-80.42608642578125,36.159366607666016,1892,north carolina,forsyth,"north carolina,forsyth"
-80.43181610107422,36.17082214355469,1892,north carolina,forsyth,"north carolina,forsyth"
-80.43754577636719,36.1994743347168,1892,north carolina,forsyth,"north carolina,forsyth"
-80.43181610107422,36.21665954589844,1892,north carolina,forsyth,"north carolina,forsyth"
-80.43754577636719,36.22812271118164,1892,north carolina,forsyth,"north carolina,forsyth"
-80.44327545166016,36.233848571777344,1892,north carolina,forsyth,"north carolina,forsyth"
-80.44327545166016,36.25676727294922,1892,north carolina,forsyth,"north carolina,forsyth"
-80.0364761352539,36.24531173706055,1892,north carolina,forsyth,"north carolina,forsyth"
-80.04793548583984,36.03904724121094,1892,north carolina,forsyth,"north carolina,forsyth"
-80.14533996582031,36.03904724121094,1892,north carolina,forsyth,"north carolina,forsyth"
-80.15106964111328,36.02185821533203,1892,north carolina,forsyth,"north carolina,forsyth"
-80.20835876464844,36.02185821533203,1892,north carolina,forsyth,"north carolina,forsyth"
-80.2140884399414,35.98747634887695,1892,north carolina,forsyth,"north carolina,forsyth"
-80.32868194580078,35.98747634887695,1892,north carolina,forsyth,"north carolina,forsyth"
-80.39170837402344,35.96455764770508,1892,north carolina,forsyth,"north carolina,forsyth"
-77.99101257324219,36.18801498413086,1893,north carolina,franklin,"north carolina,franklin"
-78.03112030029297,36.13071823120117,1893,north carolina,franklin,"north carolina,franklin"
-78.094146728515625,36.06196594238281,1893,north carolina,franklin,"north carolina,franklin"
-78.17436218261719,35.9359130859375,1893,north carolina,franklin,"north carolina,franklin"
-78.24884796142578,35.81559371948242,1893,north carolina,franklin,"north carolina,franklin"
-78.2774887084961,35.867156982421875,1893,north carolina,franklin,"north carolina,franklin"
-78.29468536376953,35.87862014770508,1893,north carolina,franklin,"north carolina,franklin"
-78.34625244140625,35.907264709472656,1893,north carolina,franklin,"north carolina,franklin"
-78.35197448730469,35.918724060058594,1893,north carolina,franklin,"north carolina,franklin"
-78.363433837890625,35.92445373535156,1893,north carolina,franklin,"north carolina,franklin"
-78.39208221435547,35.93018341064453,1893,north carolina,franklin,"north carolina,franklin"
-78.39781188964844,35.9359130859375,1893,north carolina,franklin,"north carolina,franklin"
-78.42646789550781,35.94737243652344,1893,north carolina,franklin,"north carolina,franklin"
-78.44364929199219,35.97602081298828,1893,north carolina,franklin,"north carolina,franklin"
-78.53532409667969,36.004669189453125,1893,north carolina,franklin,"north carolina,franklin"
-78.52386474609375,36.044776916503906,1893,north carolina,franklin,"north carolina,franklin"
-78.54105377197266,36.06196594238281,1893,north carolina,franklin,"north carolina,franklin"
-78.51241302490234,36.119258880615234,1893,north carolina,franklin,"north carolina,franklin"
-78.500946044921875,36.13644790649414,1893,north carolina,franklin,"north carolina,franklin"
-78.500946044921875,36.17655563354492,1893,north carolina,franklin,"north carolina,franklin"
-78.41500091552734,36.159366607666016,1893,north carolina,franklin,"north carolina,franklin"
-78.38636016845703,36.22239303588867,1893,north carolina,franklin,"north carolina,franklin"
-78.33479309082031,36.22239303588867,1893,north carolina,franklin,"north carolina,franklin"
-78.317596435546875,36.25676727294922,1893,north carolina,franklin,"north carolina,franklin"
-78.28895568847656,36.25676727294922,1893,north carolina,franklin,"north carolina,franklin"
-78.2832260131836,36.251041412353516,1893,north carolina,franklin,"north carolina,franklin"
-78.23738861083984,36.251041412353516,1893,north carolina,franklin,"north carolina,franklin"
-78.16290283203125,36.233848571777344,1893,north carolina,franklin,"north carolina,franklin"
-78.1342544555664,36.233848571777344,1893,north carolina,franklin,"north carolina,franklin"
-78.12852478027344,36.233848571777344,1893,north carolina,franklin,"north carolina,franklin"
-78.1170654296875,36.22239303588867,1893,north carolina,franklin,"north carolina,franklin"
-78.094146728515625,36.21665954589844,1893,north carolina,franklin,"north carolina,franklin"
-78.01966857910156,36.205204010009766,1893,north carolina,franklin,"north carolina,franklin"
-77.99101257324219,36.18801498413086,1893,north carolina,franklin,"north carolina,franklin"
-81.02196502685547,35.162418365478516,1894,north carolina,gaston,"north carolina,gaston"
-81.32563018798828,35.17387771606445,1894,north carolina,gaston,"north carolina,gaston"
-81.33135986328125,35.2197151184082,1894,north carolina,gaston,"north carolina,gaston"
-81.33708953857422,35.23690414428711,1894,north carolina,gaston,"north carolina,gaston"
-81.33135986328125,35.26555252075195,1894,north carolina,gaston,"north carolina,gaston"
-81.34281921386719,35.28847122192383,1894,north carolina,gaston,"north carolina,gaston"
-81.36573791503906,35.28847122192383,1894,north carolina,gaston,"north carolina,gaston"
-81.36573791503906,35.3113899230957,1894,north carolina,gaston,"north carolina,gaston"
-81.36573791503906,35.328575134277344,1894,north carolina,gaston,"north carolina,gaston"
-81.42303466796875,35.3858757019043,1894,north carolina,gaston,"north carolina,gaston"
-81.4516830444336,35.420249938964844,1894,north carolina,gaston,"north carolina,gaston"
-80.95893859863281,35.420249938964844,1894,north carolina,gaston,"north carolina,gaston"
-80.96466827392578,35.3916015625,1894,north carolina,gaston,"north carolina,gaston"
-80.97612762451172,35.38014602661133,1894,north carolina,gaston,"north carolina,gaston"
-80.98185729980469,35.368682861328125,1894,north carolina,gaston,"north carolina,gaston"
-80.97612762451172,35.368682861328125,1894,north carolina,gaston,"north carolina,gaston"
-80.95893859863281,35.368682861328125,1894,north carolina,gaston,"north carolina,gaston"
-80.9417495727539,35.368682861328125,1894,north carolina,gaston,"north carolina,gaston"
-80.924560546875,35.36295700073242,1894,north carolina,gaston,"north carolina,gaston"
-80.924560546875,35.35149383544922,1894,north carolina,gaston,"north carolina,gaston"
-80.93601989746094,35.35149383544922,1894,north carolina,gaston,"north carolina,gaston"
-80.97039794921875,35.345767974853516,1894,north carolina,gaston,"north carolina,gaston"
-80.98185729980469,35.34003829956055,1894,north carolina,gaston,"north carolina,gaston"
-80.987579345703125,35.328575134277344,1894,north carolina,gaston,"north carolina,gaston"
-81.01050567626953,35.28274154663086,1894,north carolina,gaston,"north carolina,gaston"
-81.01050567626953,35.23117446899414,1894,north carolina,gaston,"north carolina,gaston"
-81.0162353515625,35.213985443115234,1894,north carolina,gaston,"north carolina,gaston"
-81.00477600097656,35.19106674194336,1894,north carolina,gaston,"north carolina,gaston"
-81.01050567626953,35.17387771606445,1894,north carolina,gaston,"north carolina,gaston"
-81.02196502685547,35.162418365478516,1894,north carolina,gaston,"north carolina,gaston"
-76.9195785522461,36.54897689819336,1895,north carolina,gates,"north carolina,gates"
-76.52997589111328,36.54897689819336,1895,north carolina,gates,"north carolina,gates"
-76.4898681640625,36.49168395996094,1895,north carolina,gates,"north carolina,gates"
-76.4898681640625,36.480220794677734,1895,north carolina,gates,"north carolina,gates"
-76.45549011230469,36.37709045410156,1895,north carolina,gates,"north carolina,gates"
-76.552886962890625,36.34844207763672,1895,north carolina,gates,"north carolina,gates"
-76.598724365234375,36.325523376464844,1895,north carolina,gates,"north carolina,gates"
-76.62164306640625,36.325523376464844,1895,north carolina,gates,"north carolina,gates"
-76.63310241699219,36.325523376464844,1895,north carolina,gates,"north carolina,gates"
-76.63883209228516,36.30833435058594,1895,north carolina,gates,"north carolina,gates"
-76.6560287475586,36.31406784057617,1895,north carolina,gates,"north carolina,gates"
-76.67893981933594,36.30260467529297,1895,north carolina,gates,"north carolina,gates"
-76.696136474609375,36.319793701171875,1895,north carolina,gates,"north carolina,gates"
-76.71331787109375,36.33698272705078,1895,north carolina,gates,"north carolina,gates"
-76.73050689697266,36.34271240234375,1895,north carolina,gates,"north carolina,gates"
-76.74769592285156,36.33698272705078,1895,north carolina,gates,"north carolina,gates"
-76.78780364990234,36.34844207763672,1895,north carolina,gates,"north carolina,gates"
-76.82218170166016,36.365631103515625,1895,north carolina,gates,"north carolina,gates"
-76.85655975341797,36.38282012939453,1895,north carolina,gates,"north carolina,gates"
-76.913848876953125,36.39427947998047,1895,north carolina,gates,"north carolina,gates"
-76.93677520751953,36.405738830566406,1895,north carolina,gates,"north carolina,gates"
-76.94823455810547,36.44584655761719,1895,north carolina,gates,"north carolina,gates"
-76.93677520751953,36.46876525878906,1895,north carolina,gates,"north carolina,gates"
-76.913848876953125,36.497413635253906,1895,north carolina,gates,"north carolina,gates"
-76.90812683105469,36.526058197021484,1895,north carolina,gates,"north carolina,gates"
-76.9195785522461,36.54897689819336,1895,north carolina,gates,"north carolina,gates"
-83.94977569580078,35.460357666015625,1896,north carolina,graham,"north carolina,graham"
-83.9268569946289,35.44890213012695,1896,north carolina,graham,"north carolina,graham"
-83.90966796875,35.454627990722656,1896,north carolina,graham,"north carolina,graham"
-83.88101959228516,35.454627990722656,1896,north carolina,graham,"north carolina,graham"
-83.85810852050781,35.44890213012695,1896,north carolina,graham,"north carolina,graham"
-83.795074462890625,35.454627990722656,1896,north carolina,graham,"north carolina,graham"
-83.76643371582031,35.44890213012695,1896,north carolina,graham,"north carolina,graham"
-83.69767761230469,35.43743896484375,1896,north carolina,graham,"north carolina,graham"
-83.6575698852539,35.42598342895508,1896,north carolina,graham,"north carolina,graham"
-83.64611053466797,35.43743896484375,1896,north carolina,graham,"north carolina,graham"
-83.61173248291016,35.42598342895508,1896,north carolina,graham,"north carolina,graham"
-83.58308410644531,35.43743896484375,1896,north carolina,graham,"north carolina,graham"
-83.57734680175781,35.42598342895508,1896,north carolina,graham,"north carolina,graham"
-83.58881378173828,35.420249938964844,1896,north carolina,graham,"north carolina,graham"
-83.59454345703125,35.4030647277832,1896,north carolina,graham,"north carolina,graham"
-83.60600280761719,35.368682861328125,1896,north carolina,graham,"north carolina,graham"
-83.62318420410156,35.35722732543945,1896,north carolina,graham,"north carolina,graham"
-83.6575698852539,35.345767974853516,1896,north carolina,graham,"north carolina,graham"
-83.68048858642578,35.328575134277344,1896,north carolina,graham,"north carolina,graham"
-83.703399658203125,35.3113899230957,1896,north carolina,graham,"north carolina,graham"
-83.71485900878906,35.2942008972168,1896,north carolina,graham,"north carolina,graham"
-83.72059631347656,35.26555252075195,1896,north carolina,graham,"north carolina,graham"
-83.7435073852539,35.24836349487305,1896,north carolina,graham,"north carolina,graham"
-83.77216339111328,35.24836349487305,1896,north carolina,graham,"north carolina,graham"
-83.795074462890625,35.254093170166016,1896,north carolina,graham,"north carolina,graham"
-83.90966796875,35.23690414428711,1896,north carolina,graham,"north carolina,graham"
-83.94404602050781,35.23117446899414,1896,north carolina,graham,"north carolina,graham"
-83.96696472167969,35.2197151184082,1896,north carolina,graham,"north carolina,graham"
-83.98988342285156,35.213985443115234,1896,north carolina,graham,"north carolina,graham"
-84.01280212402344,35.24836349487305,1896,north carolina,graham,"north carolina,graham"
-84.01280212402344,35.27701187133789,1896,north carolina,graham,"north carolina,graham"
-84.024261474609375,35.2942008972168,1896,north carolina,graham,"north carolina,graham"
-84.0185317993164,35.3113899230957,1896,north carolina,graham,"north carolina,graham"
-84.024261474609375,35.33430862426758,1896,north carolina,graham,"north carolina,graham"
-84.01280212402344,35.35149383544922,1896,north carolina,graham,"north carolina,graham"
-84.01280212402344,35.368682861328125,1896,north carolina,graham,"north carolina,graham"
-84.01280212402344,35.408790588378906,1896,north carolina,graham,"north carolina,graham"
-83.9841537475586,35.42598342895508,1896,north carolina,graham,"north carolina,graham"
-83.94977569580078,35.460357666015625,1896,north carolina,graham,"north carolina,graham"
-78.79888916015625,36.53752136230469,1897,north carolina,granville,"north carolina,granville"
-78.71294403076172,36.54324722290039,1897,north carolina,granville,"north carolina,granville"
-78.44364929199219,36.53752136230469,1897,north carolina,granville,"north carolina,granville"
-78.4952163696289,36.4859504699707,1897,north carolina,granville,"north carolina,granville"
-78.500946044921875,36.46876525878906,1897,north carolina,granville,"north carolina,granville"
-78.500946044921875,36.17655563354492,1897,north carolina,granville,"north carolina,granville"
-78.500946044921875,36.13644790649414,1897,north carolina,granville,"north carolina,granville"
-78.51241302490234,36.119258880615234,1897,north carolina,granville,"north carolina,granville"
-78.54105377197266,36.06196594238281,1897,north carolina,granville,"north carolina,granville"
-78.52386474609375,36.044776916503906,1897,north carolina,granville,"north carolina,granville"
-78.53532409667969,36.004669189453125,1897,north carolina,granville,"north carolina,granville"
-78.68428802490234,36.06196594238281,1897,north carolina,granville,"north carolina,granville"
-78.75878143310547,36.06196594238281,1897,north carolina,granville,"north carolina,granville"
-78.75878143310547,36.044776916503906,1897,north carolina,granville,"north carolina,granville"
-78.78170013427734,36.06196594238281,1897,north carolina,granville,"north carolina,granville"
-78.79888916015625,36.07915115356445,1897,north carolina,granville,"north carolina,granville"
-78.80461120605469,36.10780334472656,1897,north carolina,granville,"north carolina,granville"
-78.80461120605469,36.22812271118164,1897,north carolina,granville,"north carolina,granville"
-78.79888916015625,36.53752136230469,1897,north carolina,granville,"north carolina,granville"
-77.8305892944336,35.56349182128906,1898,north carolina,greene,"north carolina,greene"
-77.69307708740234,35.64943313598633,1898,north carolina,greene,"north carolina,greene"
-77.67015838623047,35.615055084228516,1898,north carolina,greene,"north carolina,greene"
-77.60140228271484,35.55775833129883,1898,north carolina,greene,"north carolina,greene"
-77.5613021850586,35.53483963012695,1898,north carolina,greene,"north carolina,greene"
-77.52691650390625,35.52911376953125,1898,north carolina,greene,"north carolina,greene"
-77.48680877685547,35.44890213012695,1898,north carolina,greene,"north carolina,greene"
-77.54410552978516,35.3916015625,1898,north carolina,greene,"north carolina,greene"
-77.57275390625,35.3858757019043,1898,north carolina,greene,"north carolina,greene"
-77.61859130859375,35.38014602661133,1898,north carolina,greene,"north carolina,greene"
-77.63005065917969,35.368682861328125,1898,north carolina,greene,"north carolina,greene"
-77.65296936035156,35.35722732543945,1898,north carolina,greene,"north carolina,greene"
-77.67015838623047,35.35722732543945,1898,north carolina,greene,"north carolina,greene"
-77.69307708740234,35.36295700073242,1898,north carolina,greene,"north carolina,greene"
-77.69880676269531,35.38014602661133,1898,north carolina,greene,"north carolina,greene"
-77.819122314453125,35.36295700073242,1898,north carolina,greene,"north carolina,greene"
-77.80767059326172,35.3916015625,1898,north carolina,greene,"north carolina,greene"
-77.81340026855469,35.4030647277832,1898,north carolina,greene,"north carolina,greene"
-77.819122314453125,35.420249938964844,1898,north carolina,greene,"north carolina,greene"
-77.8305892944336,35.43743896484375,1898,north carolina,greene,"north carolina,greene"
-77.8305892944336,35.460357666015625,1898,north carolina,greene,"north carolina,greene"
-77.8305892944336,35.56349182128906,1898,north carolina,greene,"north carolina,greene"
-80.04793548583984,35.912994384765625,1899,north carolina,guilford,"north carolina,guilford"
-80.04793548583984,36.03904724121094,1899,north carolina,guilford,"north carolina,guilford"
-80.0364761352539,36.24531173706055,1899,north carolina,guilford,"north carolina,guilford"
-79.52081298828125,36.233848571777344,1899,north carolina,guilford,"north carolina,guilford"
-79.53800201416016,35.98175048828125,1899,north carolina,guilford,"north carolina,guilford"
-79.5437240600586,35.89007568359375,1899,north carolina,guilford,"north carolina,guilford"
-80.04793548583984,35.912994384765625,1899,north carolina,guilford,"north carolina,guilford"
-77.687347412109375,36.13644790649414,1900,north carolina,halifax,"north carolina,halifax"
-77.71599578857422,36.13644790649414,1900,north carolina,halifax,"north carolina,halifax"
-77.7331771850586,36.14790725708008,1900,north carolina,halifax,"north carolina,halifax"
-77.74464416503906,36.14790725708008,1900,north carolina,halifax,"north carolina,halifax"
-77.78475189208984,36.13644790649414,1900,north carolina,halifax,"north carolina,halifax"
-77.80767059326172,36.119258880615234,1900,north carolina,halifax,"north carolina,halifax"
-77.83631896972656,36.13644790649414,1900,north carolina,halifax,"north carolina,halifax"
-77.87068939208984,36.13644790649414,1900,north carolina,halifax,"north carolina,halifax"
-77.89933776855469,36.15363693237305,1900,north carolina,halifax,"north carolina,halifax"
-77.89933776855469,36.165096282958984,1900,north carolina,halifax,"north carolina,halifax"
-77.93944549560547,36.17655563354492,1900,north carolina,halifax,"north carolina,halifax"
-77.96236419677734,36.17082214355469,1900,north carolina,halifax,"north carolina,halifax"
-77.97955322265625,36.17655563354492,1900,north carolina,halifax,"north carolina,halifax"
-77.99101257324219,36.18801498413086,1900,north carolina,halifax,"north carolina,halifax"
-77.956634521484375,36.233848571777344,1900,north carolina,halifax,"north carolina,halifax"
-77.92799377441406,36.273956298828125,1900,north carolina,halifax,"north carolina,halifax"
-77.89361572265625,36.365631103515625,1900,north carolina,halifax,"north carolina,halifax"
-77.89361572265625,36.44011306762695,1900,north carolina,halifax,"north carolina,halifax"
-77.89361572265625,36.50886917114258,1900,north carolina,halifax,"north carolina,halifax"
-77.8592300415039,36.50886917114258,1900,north carolina,halifax,"north carolina,halifax"
-77.78475189208984,36.497413635253906,1900,north carolina,halifax,"north carolina,halifax"
-77.72172546386719,36.47449493408203,1900,north carolina,halifax,"north carolina,halifax"
-77.67015838623047,36.47449493408203,1900,north carolina,halifax,"north carolina,halifax"
-77.6472396850586,36.47449493408203,1900,north carolina,halifax,"north carolina,halifax"
-77.61859130859375,36.46303176879883,1900,north carolina,halifax,"north carolina,halifax"
-77.595672607421875,36.43438720703125,1900,north carolina,halifax,"north carolina,halifax"
-77.549835205078125,36.405738830566406,1900,north carolina,halifax,"north carolina,halifax"
-77.54410552978516,36.3885498046875,1900,north carolina,halifax,"north carolina,halifax"
-77.549835205078125,36.371360778808594,1900,north carolina,halifax,"north carolina,halifax"
-77.58421325683594,36.34271240234375,1900,north carolina,halifax,"north carolina,halifax"
-77.5555648803711,36.30260467529297,1900,north carolina,halifax,"north carolina,halifax"
-77.49253845214844,36.31406784057617,1900,north carolina,halifax,"north carolina,halifax"
-77.44670104980469,36.319793701171875,1900,north carolina,halifax,"north carolina,halifax"
-77.43524932861328,36.30833435058594,1900,north carolina,halifax,"north carolina,halifax"
-77.412322998046875,36.279685974121094,1900,north carolina,halifax,"north carolina,halifax"
-77.412322998046875,36.26249694824219,1900,north carolina,halifax,"north carolina,halifax"
-77.38368225097656,36.25676727294922,1900,north carolina,halifax,"north carolina,halifax"
-77.3779525756836,36.233848571777344,1900,north carolina,halifax,"north carolina,halifax"
-77.3779525756836,36.21665954589844,1900,north carolina,halifax,"north carolina,halifax"
-77.34930419921875,36.19374084472656,1900,north carolina,halifax,"north carolina,halifax"
-77.33784484863281,36.18801498413086,1900,north carolina,halifax,"north carolina,halifax"
-77.32637786865234,36.17655563354492,1900,north carolina,halifax,"north carolina,halifax"
-77.303466796875,36.17082214355469,1900,north carolina,halifax,"north carolina,halifax"
-77.29200744628906,36.165096282958984,1900,north carolina,halifax,"north carolina,halifax"
-77.26908874511719,36.14217758178711,1900,north carolina,halifax,"north carolina,halifax"
-77.24044036865234,36.10780334472656,1900,north carolina,halifax,"north carolina,halifax"
-77.24044036865234,36.10206985473633,1900,north carolina,halifax,"north carolina,halifax"
-77.25762939453125,36.09634017944336,1900,north carolina,halifax,"north carolina,halifax"
-77.27481842041016,36.09634017944336,1900,north carolina,halifax,"north carolina,halifax"
-77.30919647216797,36.09061050415039,1900,north carolina,halifax,"north carolina,halifax"
-77.32637786865234,36.07915115356445,1900,north carolina,halifax,"north carolina,halifax"
-77.32637786865234,36.05623245239258,1900,north carolina,halifax,"north carolina,halifax"
-77.40087127685547,35.998939514160156,1900,north carolina,halifax,"north carolina,halifax"
-77.458160400390625,36.027584075927734,1900,north carolina,halifax,"north carolina,halifax"
-77.47535705566406,36.0333137512207,1900,north carolina,halifax,"north carolina,halifax"
-77.4982681274414,36.0333137512207,1900,north carolina,halifax,"north carolina,halifax"
-77.52119445800781,36.0333137512207,1900,north carolina,halifax,"north carolina,halifax"
-77.52119445800781,36.044776916503906,1900,north carolina,halifax,"north carolina,halifax"
-77.52691650390625,36.05050277709961,1900,north carolina,halifax,"north carolina,halifax"
-77.52691650390625,36.073421478271484,1900,north carolina,halifax,"north carolina,halifax"
-77.53837585449219,36.09061050415039,1900,north carolina,halifax,"north carolina,halifax"
-77.5555648803711,36.09061050415039,1900,north carolina,halifax,"north carolina,halifax"
-77.5899429321289,36.09634017944336,1900,north carolina,halifax,"north carolina,halifax"
-77.60713958740234,36.10206985473633,1900,north carolina,halifax,"north carolina,halifax"
-77.62432098388672,36.119258880615234,1900,north carolina,halifax,"north carolina,halifax"
-77.641510009765625,36.119258880615234,1900,north carolina,halifax,"north carolina,halifax"
-77.687347412109375,36.13644790649414,1900,north carolina,halifax,"north carolina,halifax"
-78.97650146484375,35.52338409423828,1901,north carolina,harnett,"north carolina,harnett"
-78.9134750366211,35.58641052246094,1901,north carolina,harnett,"north carolina,harnett"
-78.70721435546875,35.51765441894531,1901,north carolina,harnett,"north carolina,harnett"
-78.661376953125,35.500465393066406,1901,north carolina,harnett,"north carolina,harnett"
-78.65564727783203,35.47754669189453,1901,north carolina,harnett,"north carolina,harnett"
-78.63272857666016,35.460357666015625,1901,north carolina,harnett,"north carolina,harnett"
-78.59835052490234,35.420249938964844,1901,north carolina,harnett,"north carolina,harnett"
-78.5697021484375,35.3858757019043,1901,north carolina,harnett,"north carolina,harnett"
-78.53532409667969,35.35722732543945,1901,north carolina,harnett,"north carolina,harnett"
-78.52959442138672,35.34003829956055,1901,north carolina,harnett,"north carolina,harnett"
-78.52959442138672,35.3113899230957,1901,north carolina,harnett,"north carolina,harnett"
-78.54105377197266,35.30565643310547,1901,north carolina,harnett,"north carolina,harnett"
-78.55824279785156,35.2942008972168,1901,north carolina,harnett,"north carolina,harnett"
-78.592620849609375,35.254093170166016,1901,north carolina,harnett,"north carolina,harnett"
-78.62126922607422,35.23117446899414,1901,north carolina,harnett,"north carolina,harnett"
-78.70721435546875,35.254093170166016,1901,north carolina,harnett,"north carolina,harnett"
-78.71294403076172,35.254093170166016,1901,north carolina,harnett,"north carolina,harnett"
-78.7358627319336,35.254093170166016,1901,north carolina,harnett,"north carolina,harnett"
-78.79315948486328,35.254093170166016,1901,north carolina,harnett,"north carolina,harnett"
-78.84471893310547,35.254093170166016,1901,north carolina,harnett,"north carolina,harnett"
-78.89055633544922,35.23117446899414,1901,north carolina,harnett,"north carolina,harnett"
-78.999420166015625,35.2197151184082,1901,north carolina,harnett,"north carolina,harnett"
-79.03379821777344,35.208255767822266,1901,north carolina,harnett,"north carolina,harnett"
-79.05098724365234,35.19679641723633,1901,north carolina,harnett,"north carolina,harnett"
-79.0910873413086,35.19106674194336,1901,north carolina,harnett,"north carolina,harnett"
-79.14266204833984,35.213985443115234,1901,north carolina,harnett,"north carolina,harnett"
-79.15412139892578,35.23117446899414,1901,north carolina,harnett,"north carolina,harnett"
-79.17131042480469,35.24836349487305,1901,north carolina,harnett,"north carolina,harnett"
-79.222869873046875,35.27701187133789,1901,north carolina,harnett,"north carolina,harnett"
-79.19995880126953,35.299930572509766,1901,north carolina,harnett,"north carolina,harnett"
-78.97650146484375,35.52338409423828,1901,north carolina,harnett,"north carolina,harnett"
-82.88407135009766,35.67808151245117,1902,north carolina,haywood,"north carolina,haywood"
-82.86688995361328,35.63224792480469,1902,north carolina,haywood,"north carolina,haywood"
-82.8382339477539,35.62651443481445,1902,north carolina,haywood,"north carolina,haywood"
-82.80958557128906,35.62651443481445,1902,north carolina,haywood,"north carolina,haywood"
-82.78094482421875,35.5806770324707,1902,north carolina,haywood,"north carolina,haywood"
-82.77521514892578,35.55775833129883,1902,north carolina,haywood,"north carolina,haywood"
-82.78667449951172,35.51765441894531,1902,north carolina,haywood,"north carolina,haywood"
-82.798126220703125,35.4832763671875,1902,north carolina,haywood,"north carolina,haywood"
-82.8038558959961,35.460357666015625,1902,north carolina,haywood,"north carolina,haywood"
-82.7522964477539,35.420249938964844,1902,north carolina,haywood,"north carolina,haywood"
-82.78667449951172,35.3916015625,1902,north carolina,haywood,"north carolina,haywood"
-82.8382339477539,35.32284927368164,1902,north carolina,haywood,"north carolina,haywood"
-82.84969329833984,35.3113899230957,1902,north carolina,haywood,"north carolina,haywood"
-82.88407135009766,35.3113899230957,1902,north carolina,haywood,"north carolina,haywood"
-82.91844940185547,35.299930572509766,1902,north carolina,haywood,"north carolina,haywood"
-82.94136810302734,35.30565643310547,1902,north carolina,haywood,"north carolina,haywood"
-82.96428680419922,35.3113899230957,1902,north carolina,haywood,"north carolina,haywood"
-82.9872055053711,35.36295700073242,1902,north carolina,haywood,"north carolina,haywood"
-83.00439453125,35.368682861328125,1902,north carolina,haywood,"north carolina,haywood"
-83.03304290771484,35.3858757019043,1902,north carolina,haywood,"north carolina,haywood"
-83.04450225830078,35.39733123779297,1902,north carolina,haywood,"north carolina,haywood"
-83.04450225830078,35.420249938964844,1902,north carolina,haywood,"north carolina,haywood"
-83.10752868652344,35.460357666015625,1902,north carolina,haywood,"north carolina,haywood"
-83.14763641357422,35.47181701660156,1902,north carolina,haywood,"north carolina,haywood"
-83.14763641357422,35.49473571777344,1902,north carolina,haywood,"north carolina,haywood"
-83.15336608886719,35.500465393066406,1902,north carolina,haywood,"north carolina,haywood"
-83.164825439453125,35.51765441894531,1902,north carolina,haywood,"north carolina,haywood"
-83.187744140625,35.52338409423828,1902,north carolina,haywood,"north carolina,haywood"
-83.17054748535156,35.54057312011719,1902,north carolina,haywood,"north carolina,haywood"
-83.164825439453125,35.55775833129883,1902,north carolina,haywood,"north carolina,haywood"
-83.15909576416016,35.56922149658203,1902,north carolina,haywood,"north carolina,haywood"
-83.187744140625,35.59786605834961,1902,north carolina,haywood,"north carolina,haywood"
-83.187744140625,35.63224792480469,1902,north carolina,haywood,"north carolina,haywood"
-83.21065521240234,35.65516662597656,1902,north carolina,haywood,"north carolina,haywood"
-83.2049331665039,35.666622161865234,1902,north carolina,haywood,"north carolina,haywood"
-83.187744140625,35.67808151245117,1902,north carolina,haywood,"north carolina,haywood"
-83.18201446533203,35.68381118774414,1902,north carolina,haywood,"north carolina,haywood"
-83.2049331665039,35.68954086303711,1902,north carolina,haywood,"north carolina,haywood"
-83.23358154296875,35.68954086303711,1902,north carolina,haywood,"north carolina,haywood"
-83.2564926147461,35.70100021362305,1902,north carolina,haywood,"north carolina,haywood"
-83.22212219238281,35.72391891479492,1902,north carolina,haywood,"north carolina,haywood"
-83.164825439453125,35.7468376159668,1902,north carolina,haywood,"north carolina,haywood"
-83.10752868652344,35.76975631713867,1902,north carolina,haywood,"north carolina,haywood"
-83.05596160888672,35.78694534301758,1902,north carolina,haywood,"north carolina,haywood"
-83.0215835571289,35.78694534301758,1902,north carolina,haywood,"north carolina,haywood"
-82.99867248535156,35.78694534301758,1902,north carolina,haywood,"north carolina,haywood"
-82.96428680419922,35.80413055419922,1902,north carolina,haywood,"north carolina,haywood"
-82.94136810302734,35.81559371948242,1902,north carolina,haywood,"north carolina,haywood"
-82.91272735595703,35.758296966552734,1902,north carolina,haywood,"north carolina,haywood"
-82.91272735595703,35.752567291259766,1902,north carolina,haywood,"north carolina,haywood"
-82.91844940185547,35.74110794067383,1902,north carolina,haywood,"north carolina,haywood"
-82.90699768066406,35.712459564208984,1902,north carolina,haywood,"north carolina,haywood"
-82.91272735595703,35.68954086303711,1902,north carolina,haywood,"north carolina,haywood"
-82.90699768066406,35.68381118774414,1902,north carolina,haywood,"north carolina,haywood"
-82.88407135009766,35.67808151245117,1902,north carolina,haywood,"north carolina,haywood"
-82.27101135253906,35.39733123779297,1903,north carolina,henderson,"north carolina,henderson"
-82.29393005371094,35.368682861328125,1903,north carolina,henderson,"north carolina,henderson"
-82.29393005371094,35.35149383544922,1903,north carolina,henderson,"north carolina,henderson"
-82.3512191772461,35.299930572509766,1903,north carolina,henderson,"north carolina,henderson"
-82.35694885253906,35.28847122192383,1903,north carolina,henderson,"north carolina,henderson"
-82.36268615722656,35.19679641723633,1903,north carolina,henderson,"north carolina,henderson"
-82.37987518310547,35.19679641723633,1903,north carolina,henderson,"north carolina,henderson"
-82.40278625488281,35.208255767822266,1903,north carolina,henderson,"north carolina,henderson"
-82.40852355957031,35.208255767822266,1903,north carolina,henderson,"north carolina,henderson"
-82.4428939819336,35.17387771606445,1903,north carolina,henderson,"north carolina,henderson"
-82.4772720336914,35.18533706665039,1903,north carolina,henderson,"north carolina,henderson"
-82.50019836425781,35.17387771606445,1903,north carolina,henderson,"north carolina,henderson"
-82.59186553955078,35.139503479003906,1903,north carolina,henderson,"north carolina,henderson"
-82.60905456542969,35.24263381958008,1903,north carolina,henderson,"north carolina,henderson"
-82.620513916015625,35.27128219604492,1903,north carolina,henderson,"north carolina,henderson"
-82.63197326660156,35.30565643310547,1903,north carolina,henderson,"north carolina,henderson"
-82.6606216430664,35.33430862426758,1903,north carolina,henderson,"north carolina,henderson"
-82.7522964477539,35.420249938964844,1903,north carolina,henderson,"north carolina,henderson"
-82.735107421875,35.44316864013672,1903,north carolina,henderson,"north carolina,henderson"
-82.712188720703125,35.454627990722656,1903,north carolina,henderson,"north carolina,henderson"
-82.69499969482422,35.454627990722656,1903,north carolina,henderson,"north carolina,henderson"
-82.67207336425781,35.44890213012695,1903,north carolina,henderson,"north carolina,henderson"
-82.60332489013672,35.42598342895508,1903,north carolina,henderson,"north carolina,henderson"
-82.46581268310547,35.454627990722656,1903,north carolina,henderson,"north carolina,henderson"
-82.45436096191406,35.460357666015625,1903,north carolina,henderson,"north carolina,henderson"
-82.437164306640625,35.47181701660156,1903,north carolina,henderson,"north carolina,henderson"
-82.42570495605469,35.47754669189453,1903,north carolina,henderson,"north carolina,henderson"
-82.3741455078125,35.460357666015625,1903,north carolina,henderson,"north carolina,henderson"
-82.3741455078125,35.47181701660156,1903,north carolina,henderson,"north carolina,henderson"
-82.37987518310547,35.4832763671875,1903,north carolina,henderson,"north carolina,henderson"
-82.3741455078125,35.49473571777344,1903,north carolina,henderson,"north carolina,henderson"
-82.3512191772461,35.500465393066406,1903,north carolina,henderson,"north carolina,henderson"
-82.31684875488281,35.49473571777344,1903,north carolina,henderson,"north carolina,henderson"
-82.27674102783203,35.47754669189453,1903,north carolina,henderson,"north carolina,henderson"
-82.28820037841797,35.44316864013672,1903,north carolina,henderson,"north carolina,henderson"
-82.28820037841797,35.42598342895508,1903,north carolina,henderson,"north carolina,henderson"
-82.27101135253906,35.39733123779297,1903,north carolina,henderson,"north carolina,henderson"
-77.15450286865234,36.54324722290039,1904,north carolina,hertford,"north carolina,hertford"
-76.9195785522461,36.54897689819336,1904,north carolina,hertford,"north carolina,hertford"
-76.90812683105469,36.526058197021484,1904,north carolina,hertford,"north carolina,hertford"
-76.913848876953125,36.497413635253906,1904,north carolina,hertford,"north carolina,hertford"
-76.93677520751953,36.46876525878906,1904,north carolina,hertford,"north carolina,hertford"
-76.94823455810547,36.44584655761719,1904,north carolina,hertford,"north carolina,hertford"
-76.93677520751953,36.405738830566406,1904,north carolina,hertford,"north carolina,hertford"
-76.913848876953125,36.39427947998047,1904,north carolina,hertford,"north carolina,hertford"
-76.85655975341797,36.38282012939453,1904,north carolina,hertford,"north carolina,hertford"
-76.82218170166016,36.365631103515625,1904,north carolina,hertford,"north carolina,hertford"
-76.78780364990234,36.34844207763672,1904,north carolina,hertford,"north carolina,hertford"
-76.74769592285156,36.33698272705078,1904,north carolina,hertford,"north carolina,hertford"
-76.74769592285156,36.33125305175781,1904,north carolina,hertford,"north carolina,hertford"
-76.74769592285156,36.31406784057617,1904,north carolina,hertford,"north carolina,hertford"
-76.72477722167969,36.2911491394043,1904,north carolina,hertford,"north carolina,hertford"
-76.71331787109375,36.273956298828125,1904,north carolina,hertford,"north carolina,hertford"
-76.70758819580078,36.25676727294922,1904,north carolina,hertford,"north carolina,hertford"
-76.71904754638672,36.233848571777344,1904,north carolina,hertford,"north carolina,hertford"
-77.16022491455078,36.233848571777344,1904,north carolina,hertford,"north carolina,hertford"
-77.188873291015625,36.233848571777344,1904,north carolina,hertford,"north carolina,hertford"
-77.2117919921875,36.24531173706055,1904,north carolina,hertford,"north carolina,hertford"
-77.15450286865234,36.42292785644531,1904,north carolina,hertford,"north carolina,hertford"
-77.15450286865234,36.46876525878906,1904,north carolina,hertford,"north carolina,hertford"
-77.14876556396484,36.480220794677734,1904,north carolina,hertford,"north carolina,hertford"
-77.1373062133789,36.480220794677734,1904,north carolina,hertford,"north carolina,hertford"
-77.11439514160156,36.480220794677734,1904,north carolina,hertford,"north carolina,hertford"
-77.09146881103516,36.480220794677734,1904,north carolina,hertford,"north carolina,hertford"
-77.08573913574219,36.49168395996094,1904,north carolina,hertford,"north carolina,hertford"
-77.08573913574219,36.50886917114258,1904,north carolina,hertford,"north carolina,hertford"
-77.09146881103516,36.520328521728516,1904,north carolina,hertford,"north carolina,hertford"
-77.15450286865234,36.54324722290039,1904,north carolina,hertford,"north carolina,hertford"
-79.10255432128906,35.08220291137695,1905,north carolina,hoke,"north carolina,hoke"
-79.0910873413086,35.06501770019531,1905,north carolina,hoke,"north carolina,hoke"
-79.05671691894531,34.99626541137695,1905,north carolina,hoke,"north carolina,hoke"
-79.03379821777344,34.956153869628906,1905,north carolina,hoke,"north carolina,hoke"
-79.17131042480469,34.83010482788086,1905,north carolina,hoke,"north carolina,hoke"
-79.32601165771484,34.81291580200195,1905,north carolina,hoke,"north carolina,hoke"
-79.32027435302734,34.847293853759766,1905,north carolina,hoke,"north carolina,hoke"
-79.33746337890625,34.90459060668945,1905,north carolina,hoke,"north carolina,hoke"
-79.37757873535156,34.97907257080078,1905,north carolina,hoke,"north carolina,hoke"
-79.406219482421875,35.01918029785156,1905,north carolina,hoke,"north carolina,hoke"
-79.452056884765625,35.04209899902344,1905,north carolina,hoke,"north carolina,hoke"
-79.34892272949219,35.15095901489258,1905,north carolina,hoke,"north carolina,hoke"
-79.2744369506836,35.11658477783203,1905,north carolina,hoke,"north carolina,hoke"
-79.1884994506836,35.10512161254883,1905,north carolina,hoke,"north carolina,hoke"
-79.177032470703125,35.093666076660156,1905,north carolina,hoke,"north carolina,hoke"
-79.10255432128906,35.08220291137695,1905,north carolina,hoke,"north carolina,hoke"
-76.63310241699219,35.70100021362305,1906,north carolina,hyde,"north carolina,hyde"
-76.398193359375,35.70100021362305,1906,north carolina,hyde,"north carolina,hyde"
-76.31224822998047,35.69527053833008,1906,north carolina,hyde,"north carolina,hyde"
-76.3065185546875,35.615055084228516,1906,north carolina,hyde,"north carolina,hyde"
-76.26641082763672,35.59786605834961,1906,north carolina,hyde,"north carolina,hyde"
-76.21484375,35.60932922363281,1906,north carolina,hyde,"north carolina,hyde"
-76.2033920288086,35.620784759521484,1906,north carolina,hyde,"north carolina,hyde"
-76.16900634765625,35.6723518371582,1906,north carolina,hyde,"north carolina,hyde"
-76.16900634765625,35.69527053833008,1906,north carolina,hyde,"north carolina,hyde"
-76.146087646484375,35.70100021362305,1906,north carolina,hyde,"north carolina,hyde"
-76.13462829589844,35.68954086303711,1906,north carolina,hyde,"north carolina,hyde"
-76.1117172241211,35.6723518371582,1906,north carolina,hyde,"north carolina,hyde"
-76.07733917236328,35.65516662597656,1906,north carolina,hyde,"north carolina,hyde"
-76.03150177001953,35.64943313598633,1906,north carolina,hyde,"north carolina,hyde"
-76.0200424194336,35.65516662597656,1906,north carolina,hyde,"north carolina,hyde"
-76.0200424194336,35.666622161865234,1906,north carolina,hyde,"north carolina,hyde"
-75.88825988769531,35.65516662597656,1906,north carolina,hyde,"north carolina,hyde"
-75.876800537109375,35.59786605834961,1906,north carolina,hyde,"north carolina,hyde"
-75.89971923828125,35.56922149658203,1906,north carolina,hyde,"north carolina,hyde"
-75.90544891357422,35.53483963012695,1906,north carolina,hyde,"north carolina,hyde"
-75.945556640625,35.53483963012695,1906,north carolina,hyde,"north carolina,hyde"
-75.95701599121094,35.52338409423828,1906,north carolina,hyde,"north carolina,hyde"
-75.968475341796875,35.47181701660156,1906,north carolina,hyde,"north carolina,hyde"
-75.98566436767578,35.460357666015625,1906,north carolina,hyde,"north carolina,hyde"
-76.00285339355469,35.42598342895508,1906,north carolina,hyde,"north carolina,hyde"
-76.0200424194336,35.42598342895508,1906,north carolina,hyde,"north carolina,hyde"
-76.03150177001953,35.44316864013672,1906,north carolina,hyde,"north carolina,hyde"
-76.054412841796875,35.454627990722656,1906,north carolina,hyde,"north carolina,hyde"
-76.060150146484375,35.44890213012695,1906,north carolina,hyde,"north carolina,hyde"
-76.060150146484375,35.414520263671875,1906,north carolina,hyde,"north carolina,hyde"
-76.060150146484375,35.38014602661133,1906,north carolina,hyde,"north carolina,hyde"
-76.07733917236328,35.368682861328125,1906,north carolina,hyde,"north carolina,hyde"
-76.100250244140625,35.368682861328125,1906,north carolina,hyde,"north carolina,hyde"
-76.12889862060547,35.35149383544922,1906,north carolina,hyde,"north carolina,hyde"
-76.146087646484375,35.33430862426758,1906,north carolina,hyde,"north carolina,hyde"
-76.2033920288086,35.345767974853516,1906,north carolina,hyde,"north carolina,hyde"
-76.2320327758789,35.368682861328125,1906,north carolina,hyde,"north carolina,hyde"
-76.25495147705078,35.368682861328125,1906,north carolina,hyde,"north carolina,hyde"
-76.26641082763672,35.345767974853516,1906,north carolina,hyde,"north carolina,hyde"
-76.289337158203125,35.35722732543945,1906,north carolina,hyde,"north carolina,hyde"
-76.31797790527344,35.3916015625,1906,north carolina,hyde,"north carolina,hyde"
-76.33516693115234,35.4030647277832,1906,north carolina,hyde,"north carolina,hyde"
-76.34662628173828,35.3916015625,1906,north carolina,hyde,"north carolina,hyde"
-76.34662628173828,35.35722732543945,1906,north carolina,hyde,"north carolina,hyde"
-76.36381530761719,35.35149383544922,1906,north carolina,hyde,"north carolina,hyde"
-76.375274658203125,35.35722732543945,1906,north carolina,hyde,"north carolina,hyde"
-76.39246368408203,35.3858757019043,1906,north carolina,hyde,"north carolina,hyde"
-76.375274658203125,35.42598342895508,1906,north carolina,hyde,"north carolina,hyde"
-76.398193359375,35.44316864013672,1906,north carolina,hyde,"north carolina,hyde"
-76.40392303466797,35.44316864013672,1906,north carolina,hyde,"north carolina,hyde"
-76.415374755859375,35.414520263671875,1906,north carolina,hyde,"north carolina,hyde"
-76.44976043701172,35.408790588378906,1906,north carolina,hyde,"north carolina,hyde"
-76.4726791381836,35.3858757019043,1906,north carolina,hyde,"north carolina,hyde"
-76.51851654052734,35.3858757019043,1906,north carolina,hyde,"north carolina,hyde"
-76.54142761230469,35.460357666015625,1906,north carolina,hyde,"north carolina,hyde"
-76.54715728759766,35.4832763671875,1906,north carolina,hyde,"north carolina,hyde"
-76.53570556640625,35.49473571777344,1906,north carolina,hyde,"north carolina,hyde"
-76.466949462890625,35.506195068359375,1906,north carolina,hyde,"north carolina,hyde"
-76.466949462890625,35.52911376953125,1906,north carolina,hyde,"north carolina,hyde"
-76.44403076171875,35.552032470703125,1906,north carolina,hyde,"north carolina,hyde"
-76.47840881347656,35.56922149658203,1906,north carolina,hyde,"north carolina,hyde"
-76.49559783935547,35.56922149658203,1906,north carolina,hyde,"north carolina,hyde"
-76.54715728759766,35.60932922363281,1906,north carolina,hyde,"north carolina,hyde"
-76.57008361816406,35.615055084228516,1906,north carolina,hyde,"north carolina,hyde"
-76.604461669921875,35.64943313598633,1906,north carolina,hyde,"north carolina,hyde"
-76.598724365234375,35.6723518371582,1906,north carolina,hyde,"north carolina,hyde"
-76.63310241699219,35.70100021362305,1906,north carolina,hyde,"north carolina,hyde"
-81.10218048095703,35.781211853027344,1907,north carolina,iredell,"north carolina,iredell"
-81.0907211303711,35.80413055419922,1907,north carolina,iredell,"north carolina,iredell"
-81.079254150390625,35.81559371948242,1907,north carolina,iredell,"north carolina,iredell"
-81.05061340332031,35.84996795654297,1907,north carolina,iredell,"north carolina,iredell"
-81.03914642333984,35.867156982421875,1907,north carolina,iredell,"north carolina,iredell"
-81.01050567626953,35.97029113769531,1907,north carolina,iredell,"north carolina,iredell"
-80.9990463256836,35.98175048828125,1907,north carolina,iredell,"north carolina,iredell"
-80.987579345703125,36.004669189453125,1907,north carolina,iredell,"north carolina,iredell"
-80.987579345703125,36.0333137512207,1907,north carolina,iredell,"north carolina,iredell"
-80.9990463256836,36.06196594238281,1907,north carolina,iredell,"north carolina,iredell"
-80.88445281982422,36.06196594238281,1907,north carolina,iredell,"north carolina,iredell"
-80.68965148925781,36.05050277709961,1907,north carolina,iredell,"north carolina,iredell"
-80.70683288574219,35.861427307128906,1907,north carolina,iredell,"north carolina,iredell"
-80.7240219116211,35.781211853027344,1907,north carolina,iredell,"north carolina,iredell"
-80.7583999633789,35.712459564208984,1907,north carolina,iredell,"north carolina,iredell"
-80.76985931396484,35.68954086303711,1907,north carolina,iredell,"north carolina,iredell"
-80.78131866455078,35.64370346069336,1907,north carolina,iredell,"north carolina,iredell"
-80.76985931396484,35.63797378540039,1907,north carolina,iredell,"north carolina,iredell"
-80.718292236328125,35.506195068359375,1907,north carolina,iredell,"north carolina,iredell"
-80.78704833984375,35.506195068359375,1907,north carolina,iredell,"north carolina,iredell"
-80.96466827392578,35.51765441894531,1907,north carolina,iredell,"north carolina,iredell"
-80.95893859863281,35.53483963012695,1907,north carolina,iredell,"north carolina,iredell"
-80.95893859863281,35.54057312011719,1907,north carolina,iredell,"north carolina,iredell"
-80.96466827392578,35.56922149658203,1907,north carolina,iredell,"north carolina,iredell"
-80.95893859863281,35.58641052246094,1907,north carolina,iredell,"north carolina,iredell"
-80.9417495727539,35.592140197753906,1907,north carolina,iredell,"north carolina,iredell"
-80.924560546875,35.592140197753906,1907,north carolina,iredell,"north carolina,iredell"
-80.924560546875,35.60932922363281,1907,north carolina,iredell,"north carolina,iredell"
-80.93601989746094,35.620784759521484,1907,north carolina,iredell,"north carolina,iredell"
-80.97039794921875,35.65516662597656,1907,north carolina,iredell,"north carolina,iredell"
-80.98185729980469,35.68381118774414,1907,north carolina,iredell,"north carolina,iredell"
-81.00477600097656,35.68954086303711,1907,north carolina,iredell,"north carolina,iredell"
-81.03914642333984,35.706729888916016,1907,north carolina,iredell,"north carolina,iredell"
-81.05634307861328,35.712459564208984,1907,north carolina,iredell,"north carolina,iredell"
-81.06779479980469,35.7468376159668,1907,north carolina,iredell,"north carolina,iredell"
-81.09645080566406,35.7640266418457,1907,north carolina,iredell,"north carolina,iredell"
-81.10218048095703,35.781211853027344,1907,north carolina,iredell,"north carolina,iredell"
-82.9872055053711,35.02490997314453,1908,north carolina,jackson,"north carolina,jackson"
-83.00439453125,35.01918029785156,1908,north carolina,jackson,"north carolina,jackson"
-83.10752868652344,34.99053192138672,1908,north carolina,jackson,"north carolina,jackson"
-83.13617706298828,34.99626541137695,1908,north carolina,jackson,"north carolina,jackson"
-83.14190673828125,35.04209899902344,1908,north carolina,jackson,"north carolina,jackson"
-83.15909576416016,35.053558349609375,1908,north carolina,jackson,"north carolina,jackson"
-83.17628479003906,35.05928421020508,1908,north carolina,jackson,"north carolina,jackson"
-83.18201446533203,35.06501770019531,1908,north carolina,jackson,"north carolina,jackson"
-83.164825439453125,35.08220291137695,1908,north carolina,jackson,"north carolina,jackson"
-83.15336608886719,35.08793640136719,1908,north carolina,jackson,"north carolina,jackson"
-83.15909576416016,35.099395751953125,1908,north carolina,jackson,"north carolina,jackson"
-83.22212219238281,35.17961120605469,1908,north carolina,jackson,"north carolina,jackson"
-83.21638488769531,35.24836349487305,1908,north carolina,jackson,"north carolina,jackson"
-83.23358154296875,35.24836349487305,1908,north carolina,jackson,"north carolina,jackson"
-83.27368927001953,35.24263381958008,1908,north carolina,jackson,"north carolina,jackson"
-83.296600341796875,35.24263381958008,1908,north carolina,jackson,"north carolina,jackson"
-83.31952667236328,35.28274154663086,1908,north carolina,jackson,"north carolina,jackson"
-83.32525634765625,35.30565643310547,1908,north carolina,jackson,"north carolina,jackson"
-83.33670806884766,35.34003829956055,1908,north carolina,jackson,"north carolina,jackson"
-83.33097839355469,35.368682861328125,1908,north carolina,jackson,"north carolina,jackson"
-83.33670806884766,35.3916015625,1908,north carolina,jackson,"north carolina,jackson"
-83.35389709472656,35.42598342895508,1908,north carolina,jackson,"north carolina,jackson"
-83.35389709472656,35.47754669189453,1908,north carolina,jackson,"north carolina,jackson"
-83.33097839355469,35.47754669189453,1908,north carolina,jackson,"north carolina,jackson"
-83.21638488769531,35.52911376953125,1908,north carolina,jackson,"north carolina,jackson"
-83.187744140625,35.52338409423828,1908,north carolina,jackson,"north carolina,jackson"
-83.164825439453125,35.51765441894531,1908,north carolina,jackson,"north carolina,jackson"
-83.15336608886719,35.500465393066406,1908,north carolina,jackson,"north carolina,jackson"
-83.14763641357422,35.49473571777344,1908,north carolina,jackson,"north carolina,jackson"
-83.14763641357422,35.47181701660156,1908,north carolina,jackson,"north carolina,jackson"
-83.10752868652344,35.460357666015625,1908,north carolina,jackson,"north carolina,jackson"
-83.04450225830078,35.420249938964844,1908,north carolina,jackson,"north carolina,jackson"
-83.04450225830078,35.39733123779297,1908,north carolina,jackson,"north carolina,jackson"
-83.03304290771484,35.3858757019043,1908,north carolina,jackson,"north carolina,jackson"
-83.00439453125,35.368682861328125,1908,north carolina,jackson,"north carolina,jackson"
-82.9872055053711,35.36295700073242,1908,north carolina,jackson,"north carolina,jackson"
-82.96428680419922,35.3113899230957,1908,north carolina,jackson,"north carolina,jackson"
-82.94136810302734,35.30565643310547,1908,north carolina,jackson,"north carolina,jackson"
-82.91844940185547,35.299930572509766,1908,north carolina,jackson,"north carolina,jackson"
-82.92417907714844,35.27128219604492,1908,north carolina,jackson,"north carolina,jackson"
-82.9299087524414,35.23117446899414,1908,north carolina,jackson,"north carolina,jackson"
-82.95283508300781,35.23690414428711,1908,north carolina,jackson,"north carolina,jackson"
-82.95283508300781,35.213985443115234,1908,north carolina,jackson,"north carolina,jackson"
-82.96428680419922,35.213985443115234,1908,north carolina,jackson,"north carolina,jackson"
-82.97574615478516,35.19679641723633,1908,north carolina,jackson,"north carolina,jackson"
-82.9872055053711,35.18533706665039,1908,north carolina,jackson,"north carolina,jackson"
-82.9872055053711,35.17387771606445,1908,north carolina,jackson,"north carolina,jackson"
-82.9872055053711,35.162418365478516,1908,north carolina,jackson,"north carolina,jackson"
-82.97574615478516,35.15095901489258,1908,north carolina,jackson,"north carolina,jackson"
-83.05023193359375,35.05928421020508,1908,north carolina,jackson,"north carolina,jackson"
-82.9872055053711,35.02490997314453,1908,north carolina,jackson,"north carolina,jackson"
-78.54105377197266,35.30565643310547,1909,north carolina,johnston,"north carolina,johnston"
-78.52959442138672,35.3113899230957,1909,north carolina,johnston,"north carolina,johnston"
-78.52959442138672,35.34003829956055,1909,north carolina,johnston,"north carolina,johnston"
-78.53532409667969,35.35722732543945,1909,north carolina,johnston,"north carolina,johnston"
-78.5697021484375,35.3858757019043,1909,north carolina,johnston,"north carolina,johnston"
-78.59835052490234,35.420249938964844,1909,north carolina,johnston,"north carolina,johnston"
-78.63272857666016,35.460357666015625,1909,north carolina,johnston,"north carolina,johnston"
-78.65564727783203,35.47754669189453,1909,north carolina,johnston,"north carolina,johnston"
-78.661376953125,35.500465393066406,1909,north carolina,johnston,"north carolina,johnston"
-78.70721435546875,35.51765441894531,1909,north carolina,johnston,"north carolina,johnston"
-78.47802734375,35.70100021362305,1909,north carolina,johnston,"north carolina,johnston"
-78.24884796142578,35.81559371948242,1909,north carolina,johnston,"north carolina,johnston"
-78.25457763671875,35.79267501831055,1909,north carolina,johnston,"north carolina,johnston"
-78.25457763671875,35.76975631713867,1909,north carolina,johnston,"north carolina,johnston"
-78.24884796142578,35.758296966552734,1909,north carolina,johnston,"north carolina,johnston"
-78.23738861083984,35.752567291259766,1909,north carolina,johnston,"north carolina,johnston"
-78.22019958496094,35.7468376159668,1909,north carolina,johnston,"north carolina,johnston"
-78.21446990966797,35.74110794067383,1909,north carolina,johnston,"north carolina,johnston"
-78.208740234375,35.72964859008789,1909,north carolina,johnston,"north carolina,johnston"
-78.19728088378906,35.72391891479492,1909,north carolina,johnston,"north carolina,johnston"
-78.17436218261719,35.712459564208984,1909,north carolina,johnston,"north carolina,johnston"
-78.16863250732422,35.70100021362305,1909,north carolina,johnston,"north carolina,johnston"
-78.12852478027344,35.59786605834961,1909,north carolina,johnston,"north carolina,johnston"
-78.07122802734375,35.58641052246094,1909,north carolina,johnston,"north carolina,johnston"
-78.094146728515625,35.53483963012695,1909,north carolina,johnston,"north carolina,johnston"
-78.15144348144531,35.42598342895508,1909,north carolina,johnston,"north carolina,johnston"
-78.16863250732422,35.35722732543945,1909,north carolina,johnston,"north carolina,johnston"
-78.18009185791016,35.35149383544922,1909,north carolina,johnston,"north carolina,johnston"
-78.208740234375,35.35149383544922,1909,north carolina,johnston,"north carolina,johnston"
-78.21446990966797,35.328575134277344,1909,north carolina,johnston,"north carolina,johnston"
-78.23738861083984,35.32284927368164,1909,north carolina,johnston,"north carolina,johnston"
-78.26603698730469,35.3113899230957,1909,north carolina,johnston,"north carolina,johnston"
-78.28895568847656,35.3113899230957,1909,north carolina,johnston,"north carolina,johnston"
-78.30614471435547,35.28274154663086,1909,north carolina,johnston,"north carolina,johnston"
-78.43218994140625,35.24836349487305,1909,north carolina,johnston,"north carolina,johnston"
-78.500946044921875,35.254093170166016,1909,north carolina,johnston,"north carolina,johnston"
-78.54105377197266,35.30565643310547,1909,north carolina,johnston,"north carolina,johnston"
-77.67015838623047,34.97907257080078,1910,north carolina,jones,"north carolina,jones"
-77.7389144897461,35.02490997314453,1910,north carolina,jones,"north carolina,jones"
-77.58421325683594,35.1280403137207,1910,north carolina,jones,"north carolina,jones"
-77.54410552978516,35.19679641723633,1910,north carolina,jones,"north carolina,jones"
-77.53837585449219,35.27128219604492,1910,north carolina,jones,"north carolina,jones"
-77.48108673095703,35.23690414428711,1910,north carolina,jones,"north carolina,jones"
-77.44670104980469,35.213985443115234,1910,north carolina,jones,"north carolina,jones"
-77.36076354980469,35.162418365478516,1910,north carolina,jones,"north carolina,jones"
-77.26908874511719,35.122310638427734,1910,north carolina,jones,"north carolina,jones"
-77.1946029663086,35.08793640136719,1910,north carolina,jones,"north carolina,jones"
-77.1946029663086,35.07647705078125,1910,north carolina,jones,"north carolina,jones"
-77.17741394042969,35.06501770019531,1910,north carolina,jones,"north carolina,jones"
-77.15450286865234,35.06501770019531,1910,north carolina,jones,"north carolina,jones"
-77.11439514160156,35.07647705078125,1910,north carolina,jones,"north carolina,jones"
-77.1086654663086,35.04209899902344,1910,north carolina,jones,"north carolina,jones"
-77.11439514160156,35.02490997314453,1910,north carolina,jones,"north carolina,jones"
-77.097198486328125,34.99053192138672,1910,north carolina,jones,"north carolina,jones"
-77.1086654663086,34.961883544921875,1910,north carolina,jones,"north carolina,jones"
-77.097198486328125,34.921775817871094,1910,north carolina,jones,"north carolina,jones"
-77.1086654663086,34.83583450317383,1910,north carolina,jones,"north carolina,jones"
-77.097198486328125,34.81291580200195,1910,north carolina,jones,"north carolina,jones"
-77.14876556396484,34.77280807495117,1910,north carolina,jones,"north carolina,jones"
-77.17168426513672,34.78999710083008,1910,north carolina,jones,"north carolina,jones"
-77.188873291015625,34.81291580200195,1910,north carolina,jones,"north carolina,jones"
-77.188873291015625,34.82437515258789,1910,north carolina,jones,"north carolina,jones"
-77.18314361572266,34.847293853759766,1910,north carolina,jones,"north carolina,jones"
-77.2117919921875,34.875938415527344,1910,north carolina,jones,"north carolina,jones"
-77.22325134277344,34.89885711669922,1910,north carolina,jones,"north carolina,jones"
-77.2289810180664,34.90459060668945,1910,north carolina,jones,"north carolina,jones"
-77.26335906982422,34.921775817871094,1910,north carolina,jones,"north carolina,jones"
-77.33784484863281,34.9332389831543,1910,north carolina,jones,"north carolina,jones"
-77.3722152709961,34.916046142578125,1910,north carolina,jones,"north carolina,jones"
-77.38368225097656,34.9332389831543,1910,north carolina,jones,"north carolina,jones"
-77.4065933227539,34.9504280090332,1910,north carolina,jones,"north carolina,jones"
-77.42951965332031,34.956153869628906,1910,north carolina,jones,"north carolina,jones"
-77.62432098388672,34.97907257080078,1910,north carolina,jones,"north carolina,jones"
-77.67015838623047,34.97907257080078,1910,north carolina,jones,"north carolina,jones"
-79.19995880126953,35.299930572509766,1911,north carolina,lee,"north carolina,lee"
-79.25724792480469,35.33430862426758,1911,north carolina,lee,"north carolina,lee"
-79.2744369506836,35.345767974853516,1911,north carolina,lee,"north carolina,lee"
-79.2744369506836,35.3858757019043,1911,north carolina,lee,"north carolina,lee"
-79.28590393066406,35.3916015625,1911,north carolina,lee,"north carolina,lee"
-79.30308532714844,35.408790588378906,1911,north carolina,lee,"north carolina,lee"
-79.35465240478516,35.4832763671875,1911,north carolina,lee,"north carolina,lee"
-79.34319305419922,35.49473571777344,1911,north carolina,lee,"north carolina,lee"
-79.33746337890625,35.506195068359375,1911,north carolina,lee,"north carolina,lee"
-79.34319305419922,35.51192092895508,1911,north carolina,lee,"north carolina,lee"
-79.32027435302734,35.53483963012695,1911,north carolina,lee,"north carolina,lee"
-79.3088150024414,35.54057312011719,1911,north carolina,lee,"north carolina,lee"
-79.28590393066406,35.55775833129883,1911,north carolina,lee,"north carolina,lee"
-79.2801742553711,35.552032470703125,1911,north carolina,lee,"north carolina,lee"
-79.2744369506836,35.54057312011719,1911,north carolina,lee,"north carolina,lee"
-79.26297760009766,35.54057312011719,1911,north carolina,lee,"north carolina,lee"
-79.24579620361328,35.55775833129883,1911,north carolina,lee,"north carolina,lee"
-79.22859954833984,35.56349182128906,1911,north carolina,lee,"north carolina,lee"
-79.21141815185547,35.55775833129883,1911,north carolina,lee,"north carolina,lee"
-79.16558074951172,35.592140197753906,1911,north carolina,lee,"north carolina,lee"
-79.10255432128906,35.59786605834961,1911,north carolina,lee,"north carolina,lee"
-79.07390594482422,35.59786605834961,1911,north carolina,lee,"north carolina,lee"
-79.05671691894531,35.58641052246094,1911,north carolina,lee,"north carolina,lee"
-79.045257568359375,35.55775833129883,1911,north carolina,lee,"north carolina,lee"
-79.02806854248047,35.53483963012695,1911,north carolina,lee,"north carolina,lee"
-78.999420166015625,35.53483963012695,1911,north carolina,lee,"north carolina,lee"
-78.97650146484375,35.52338409423828,1911,north carolina,lee,"north carolina,lee"
-79.19995880126953,35.299930572509766,1911,north carolina,lee,"north carolina,lee"
-77.48680877685547,35.44890213012695,1912,north carolina,lenoir,"north carolina,lenoir"
-77.458160400390625,35.3858757019043,1912,north carolina,lenoir,"north carolina,lenoir"
-77.43524932861328,35.368682861328125,1912,north carolina,lenoir,"north carolina,lenoir"
-77.42951965332031,35.36295700073242,1912,north carolina,lenoir,"north carolina,lenoir"
-77.4065933227539,35.35722732543945,1912,north carolina,lenoir,"north carolina,lenoir"
-77.3951416015625,35.345767974853516,1912,north carolina,lenoir,"north carolina,lenoir"
-77.41805267333984,35.34003829956055,1912,north carolina,lenoir,"north carolina,lenoir"
-77.44097900390625,35.32284927368164,1912,north carolina,lenoir,"north carolina,lenoir"
-77.458160400390625,35.299930572509766,1912,north carolina,lenoir,"north carolina,lenoir"
-77.44097900390625,35.28847122192383,1912,north carolina,lenoir,"north carolina,lenoir"
-77.44097900390625,35.27701187133789,1912,north carolina,lenoir,"north carolina,lenoir"
-77.44097900390625,35.254093170166016,1912,north carolina,lenoir,"north carolina,lenoir"
-77.48108673095703,35.23690414428711,1912,north carolina,lenoir,"north carolina,lenoir"
-77.53837585449219,35.27128219604492,1912,north carolina,lenoir,"north carolina,lenoir"
-77.54410552978516,35.19679641723633,1912,north carolina,lenoir,"north carolina,lenoir"
-77.58421325683594,35.1280403137207,1912,north carolina,lenoir,"north carolina,lenoir"
-77.7389144897461,35.02490997314453,1912,north carolina,lenoir,"north carolina,lenoir"
-77.74464416503906,35.139503479003906,1912,north carolina,lenoir,"north carolina,lenoir"
-77.83631896972656,35.18533706665039,1912,north carolina,lenoir,"north carolina,lenoir"
-77.8248519897461,35.35149383544922,1912,north carolina,lenoir,"north carolina,lenoir"
-77.819122314453125,35.36295700073242,1912,north carolina,lenoir,"north carolina,lenoir"
-77.69880676269531,35.38014602661133,1912,north carolina,lenoir,"north carolina,lenoir"
-77.69307708740234,35.36295700073242,1912,north carolina,lenoir,"north carolina,lenoir"
-77.67015838623047,35.35722732543945,1912,north carolina,lenoir,"north carolina,lenoir"
-77.65296936035156,35.35722732543945,1912,north carolina,lenoir,"north carolina,lenoir"
-77.63005065917969,35.368682861328125,1912,north carolina,lenoir,"north carolina,lenoir"
-77.61859130859375,35.38014602661133,1912,north carolina,lenoir,"north carolina,lenoir"
-77.57275390625,35.3858757019043,1912,north carolina,lenoir,"north carolina,lenoir"
-77.54410552978516,35.3916015625,1912,north carolina,lenoir,"north carolina,lenoir"
-77.48680877685547,35.44890213012695,1912,north carolina,lenoir,"north carolina,lenoir"
-81.5376205444336,35.574947357177734,1913,north carolina,lincoln,"north carolina,lincoln"
-81.531890869140625,35.58641052246094,1913,north carolina,lincoln,"north carolina,lincoln"
-80.95893859863281,35.54057312011719,1913,north carolina,lincoln,"north carolina,lincoln"
-80.95893859863281,35.53483963012695,1913,north carolina,lincoln,"north carolina,lincoln"
-80.96466827392578,35.51765441894531,1913,north carolina,lincoln,"north carolina,lincoln"
-80.96466827392578,35.506195068359375,1913,north carolina,lincoln,"north carolina,lincoln"
-80.94747161865234,35.47754669189453,1913,north carolina,lincoln,"north carolina,lincoln"
-80.95320892333984,35.454627990722656,1913,north carolina,lincoln,"north carolina,lincoln"
-80.95893859863281,35.420249938964844,1913,north carolina,lincoln,"north carolina,lincoln"
-81.4516830444336,35.420249938964844,1913,north carolina,lincoln,"north carolina,lincoln"
-81.47460174560547,35.44890213012695,1913,north carolina,lincoln,"north carolina,lincoln"
-81.50897979736328,35.49473571777344,1913,north carolina,lincoln,"north carolina,lincoln"
-81.52616119384766,35.54057312011719,1913,north carolina,lincoln,"north carolina,lincoln"
-81.5376205444336,35.574947357177734,1913,north carolina,lincoln,"north carolina,lincoln"
-82.213714599609375,35.53483963012695,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.23090362548828,35.54057312011719,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.31684875488281,35.59786605834961,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.31111145019531,35.59786605834961,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.29393005371094,35.59786605834961,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.282470703125,35.615055084228516,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.282470703125,35.62651443481445,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.29393005371094,35.64943313598633,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.30538177490234,35.67808151245117,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.30538177490234,35.68381118774414,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.282470703125,35.712459564208984,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.25382232666016,35.706729888916016,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.213714599609375,35.73537826538086,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.1736068725586,35.76975631713867,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.1736068725586,35.798404693603516,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.14495849609375,35.827049255371094,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.1163101196289,35.84423828125,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.11058044433594,35.8557014465332,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.06474304199219,35.8557014465332,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.9902572631836,35.918724060058594,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.96734619140625,35.93018341064453,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.96734619140625,35.94737243652344,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.95014953613281,35.96455764770508,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.9329605102539,35.92445373535156,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.94441986083984,35.872886657714844,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.96161651611328,35.84996795654297,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.984527587890625,35.81559371948242,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.87567138671875,35.72391891479492,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.85847473144531,35.6723518371582,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.83556365966797,35.63224792480469,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.829833984375,35.58641052246094,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.85274505615234,35.54057312011719,1914,north carolina,mcdowell,"north carolina,mcdowell"
-81.984527587890625,35.54057312011719,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.01317596435547,35.552032470703125,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.05329132080078,35.53483963012695,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.076202392578125,35.53483963012695,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.12776947021484,35.53483963012695,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.167877197265625,35.52338409423828,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.1907958984375,35.52911376953125,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.2079849243164,35.52911376953125,1914,north carolina,mcdowell,"north carolina,mcdowell"
-82.213714599609375,35.53483963012695,1914,north carolina,mcdowell,"north carolina,mcdowell"
-83.13617706298828,34.99626541137695,1915,north carolina,macon,"north carolina,macon"
-83.51432800292969,34.99053192138672,1915,north carolina,macon,"north carolina,macon"
-83.5315170288086,35.01918029785156,1915,north carolina,macon,"north carolina,macon"
-83.54297637939453,35.02490997314453,1915,north carolina,macon,"north carolina,macon"
-83.56016540527344,35.053558349609375,1915,north carolina,macon,"north carolina,macon"
-83.5658950805664,35.08220291137695,1915,north carolina,macon,"north carolina,macon"
-83.61173248291016,35.10512161254883,1915,north carolina,macon,"north carolina,macon"
-83.617462158203125,35.122310638427734,1915,north carolina,macon,"north carolina,macon"
-83.63465118408203,35.122310638427734,1915,north carolina,macon,"north carolina,macon"
-83.640380859375,35.13377380371094,1915,north carolina,macon,"north carolina,macon"
-83.6575698852539,35.139503479003906,1915,north carolina,macon,"north carolina,macon"
-83.65184020996094,35.15669250488281,1915,north carolina,macon,"north carolina,macon"
-83.6575698852539,35.162418365478516,1915,north carolina,macon,"north carolina,macon"
-83.69767761230469,35.162418365478516,1915,north carolina,macon,"north carolina,macon"
-83.7320556640625,35.15669250488281,1915,north carolina,macon,"north carolina,macon"
-83.72059631347656,35.17387771606445,1915,north carolina,macon,"north carolina,macon"
-83.7091293334961,35.19106674194336,1915,north carolina,macon,"north carolina,macon"
-83.72632598876953,35.19679641723633,1915,north carolina,macon,"north carolina,macon"
-83.7320556640625,35.19679641723633,1915,north carolina,macon,"north carolina,macon"
-83.72632598876953,35.208255767822266,1915,north carolina,macon,"north carolina,macon"
-83.69767761230469,35.24263381958008,1915,north carolina,macon,"north carolina,macon"
-83.72059631347656,35.26555252075195,1915,north carolina,macon,"north carolina,macon"
-83.69194793701172,35.27701187133789,1915,north carolina,macon,"north carolina,macon"
-83.66902160644531,35.28274154663086,1915,north carolina,macon,"north carolina,macon"
-83.62892150878906,35.28847122192383,1915,north carolina,macon,"north carolina,macon"
-83.58881378173828,35.28274154663086,1915,north carolina,macon,"north carolina,macon"
-83.49713897705078,35.299930572509766,1915,north carolina,macon,"north carolina,macon"
-83.4742202758789,35.299930572509766,1915,north carolina,macon,"north carolina,macon"
-83.44557189941406,35.32284927368164,1915,north carolina,macon,"north carolina,macon"
-83.42838287353516,35.32284927368164,1915,north carolina,macon,"north carolina,macon"
-83.39400482177734,35.328575134277344,1915,north carolina,macon,"north carolina,macon"
-83.37681579589844,35.328575134277344,1915,north carolina,macon,"north carolina,macon"
-83.33670806884766,35.34003829956055,1915,north carolina,macon,"north carolina,macon"
-83.32525634765625,35.30565643310547,1915,north carolina,macon,"north carolina,macon"
-83.31952667236328,35.28274154663086,1915,north carolina,macon,"north carolina,macon"
-83.296600341796875,35.24263381958008,1915,north carolina,macon,"north carolina,macon"
-83.27368927001953,35.24263381958008,1915,north carolina,macon,"north carolina,macon"
-83.23358154296875,35.24836349487305,1915,north carolina,macon,"north carolina,macon"
-83.21638488769531,35.24836349487305,1915,north carolina,macon,"north carolina,macon"
-83.22212219238281,35.17961120605469,1915,north carolina,macon,"north carolina,macon"
-83.15909576416016,35.099395751953125,1915,north carolina,macon,"north carolina,macon"
-83.15336608886719,35.08793640136719,1915,north carolina,macon,"north carolina,macon"
-83.164825439453125,35.08220291137695,1915,north carolina,macon,"north carolina,macon"
-83.18201446533203,35.06501770019531,1915,north carolina,macon,"north carolina,macon"
-83.17628479003906,35.05928421020508,1915,north carolina,macon,"north carolina,macon"
-83.15909576416016,35.053558349609375,1915,north carolina,macon,"north carolina,macon"
-83.14190673828125,35.04209899902344,1915,north carolina,macon,"north carolina,macon"
-83.13617706298828,34.99626541137695,1915,north carolina,macon,"north carolina,macon"
-82.88407135009766,35.67808151245117,1916,north carolina,madison,"north carolina,madison"
-82.90699768066406,35.68381118774414,1916,north carolina,madison,"north carolina,madison"
-82.91272735595703,35.68954086303711,1916,north carolina,madison,"north carolina,madison"
-82.90699768066406,35.712459564208984,1916,north carolina,madison,"north carolina,madison"
-82.91844940185547,35.74110794067383,1916,north carolina,madison,"north carolina,madison"
-82.91272735595703,35.752567291259766,1916,north carolina,madison,"north carolina,madison"
-82.91272735595703,35.758296966552734,1916,north carolina,madison,"north carolina,madison"
-82.94136810302734,35.81559371948242,1916,north carolina,madison,"north carolina,madison"
-82.91272735595703,35.8557014465332,1916,north carolina,madison,"north carolina,madison"
-82.8955307006836,35.872886657714844,1916,north carolina,madison,"north carolina,madison"
-82.91272735595703,35.89007568359375,1916,north carolina,madison,"north carolina,madison"
-82.91844940185547,35.92445373535156,1916,north carolina,madison,"north carolina,madison"
-82.889801025390625,35.9359130859375,1916,north carolina,madison,"north carolina,madison"
-82.86688995361328,35.94737243652344,1916,north carolina,madison,"north carolina,madison"
-82.8267822265625,35.93018341064453,1916,north carolina,madison,"north carolina,madison"
-82.8038558959961,35.94164276123047,1916,north carolina,madison,"north carolina,madison"
-82.78667449951172,35.958831787109375,1916,north carolina,madison,"north carolina,madison"
-82.78667449951172,35.98175048828125,1916,north carolina,madison,"north carolina,madison"
-82.7522964477539,36.004669189453125,1916,north carolina,madison,"north carolina,madison"
-82.6606216430664,36.06196594238281,1916,north carolina,madison,"north carolina,madison"
-82.63770294189453,36.06196594238281,1916,north carolina,madison,"north carolina,madison"
-82.60905456542969,36.0333137512207,1916,north carolina,madison,"north carolina,madison"
-82.620513916015625,36.004669189453125,1916,north carolina,madison,"north carolina,madison"
-82.620513916015625,35.98175048828125,1916,north carolina,madison,"north carolina,madison"
-82.60905456542969,35.97029113769531,1916,north carolina,madison,"north carolina,madison"
-82.58040618896484,35.96455764770508,1916,north carolina,madison,"north carolina,madison"
-82.54603576660156,35.96455764770508,1916,north carolina,madison,"north carolina,madison"
-82.50592803955078,35.97602081298828,1916,north carolina,madison,"north carolina,madison"
-82.483001708984375,35.94164276123047,1916,north carolina,madison,"north carolina,madison"
-82.50019836425781,35.93018341064453,1916,north carolina,madison,"north carolina,madison"
-82.50019836425781,35.918724060058594,1916,north carolina,madison,"north carolina,madison"
-82.4428939819336,35.87862014770508,1916,north carolina,madison,"north carolina,madison"
-82.437164306640625,35.867156982421875,1916,north carolina,madison,"north carolina,madison"
-82.437164306640625,35.84423828125,1916,north carolina,madison,"north carolina,madison"
-82.46581268310547,35.83278274536133,1916,north carolina,madison,"north carolina,madison"
-82.49446105957031,35.821319580078125,1916,north carolina,madison,"north carolina,madison"
-82.5689468383789,35.78694534301758,1916,north carolina,madison,"north carolina,madison"
-82.67207336425781,35.74110794067383,1916,north carolina,madison,"north carolina,madison"
-82.69499969482422,35.72964859008789,1916,north carolina,madison,"north carolina,madison"
-82.712188720703125,35.73537826538086,1916,north carolina,madison,"north carolina,madison"
-82.71791076660156,35.72391891479492,1916,north carolina,madison,"north carolina,madison"
-82.72364807128906,35.712459564208984,1916,north carolina,madison,"north carolina,madison"
-82.74083709716797,35.712459564208984,1916,north carolina,madison,"north carolina,madison"
-82.80958557128906,35.69527053833008,1916,north carolina,madison,"north carolina,madison"
-82.83251190185547,35.69527053833008,1916,north carolina,madison,"north carolina,madison"
-82.84969329833984,35.69527053833008,1916,north carolina,madison,"north carolina,madison"
-82.86688995361328,35.69527053833008,1916,north carolina,madison,"north carolina,madison"
-82.87261962890625,35.68954086303711,1916,north carolina,madison,"north carolina,madison"
-82.88407135009766,35.67808151245117,1916,north carolina,madison,"north carolina,madison"
-77.188873291015625,35.74110794067383,1917,north carolina,martin,"north carolina,martin"
-77.2117919921875,35.7640266418457,1917,north carolina,martin,"north carolina,martin"
-77.26908874511719,35.76975631713867,1917,north carolina,martin,"north carolina,martin"
-77.26908874511719,35.78694534301758,1917,north carolina,martin,"north carolina,martin"
-77.36076354980469,35.81559371948242,1917,north carolina,martin,"north carolina,martin"
-77.35503387451172,35.912994384765625,1917,north carolina,martin,"north carolina,martin"
-77.36076354980469,35.92445373535156,1917,north carolina,martin,"north carolina,martin"
-77.3951416015625,35.94164276123047,1917,north carolina,martin,"north carolina,martin"
-77.40087127685547,35.958831787109375,1917,north carolina,martin,"north carolina,martin"
-77.40087127685547,35.998939514160156,1917,north carolina,martin,"north carolina,martin"
-77.32637786865234,36.05623245239258,1917,north carolina,martin,"north carolina,martin"
-77.24044036865234,36.02185821533203,1917,north carolina,martin,"north carolina,martin"
-77.22325134277344,36.004669189453125,1917,north carolina,martin,"north carolina,martin"
-77.2117919921875,35.99320983886719,1917,north carolina,martin,"north carolina,martin"
-77.20033264160156,35.97602081298828,1917,north carolina,martin,"north carolina,martin"
-77.20033264160156,35.97029113769531,1917,north carolina,martin,"north carolina,martin"
-77.20606231689453,35.94164276123047,1917,north carolina,martin,"north carolina,martin"
-77.188873291015625,35.9359130859375,1917,north carolina,martin,"north carolina,martin"
-77.15450286865234,35.94737243652344,1917,north carolina,martin,"north carolina,martin"
-77.13157653808594,35.93018341064453,1917,north carolina,martin,"north carolina,martin"
-77.1086654663086,35.93018341064453,1917,north carolina,martin,"north carolina,martin"
-77.08573913574219,35.9359130859375,1917,north carolina,martin,"north carolina,martin"
-77.05709075927734,35.94164276123047,1917,north carolina,martin,"north carolina,martin"
-77.03417205810547,35.93018341064453,1917,north carolina,martin,"north carolina,martin"
-77.02845001220703,35.912994384765625,1917,north carolina,martin,"north carolina,martin"
-77.03417205810547,35.89007568359375,1917,north carolina,martin,"north carolina,martin"
-77.06282806396484,35.867156982421875,1917,north carolina,martin,"north carolina,martin"
-77.03990173339844,35.861427307128906,1917,north carolina,martin,"north carolina,martin"
-76.99979400634766,35.872886657714844,1917,north carolina,martin,"north carolina,martin"
-76.96541595458984,35.88434600830078,1917,north carolina,martin,"north carolina,martin"
-76.93677520751953,35.89007568359375,1917,north carolina,martin,"north carolina,martin"
-76.913848876953125,35.89007568359375,1917,north carolina,martin,"north carolina,martin"
-76.89666748046875,35.88434600830078,1917,north carolina,martin,"north carolina,martin"
-76.89093780517578,35.861427307128906,1917,north carolina,martin,"north carolina,martin"
-76.89666748046875,35.83278274536133,1917,north carolina,martin,"north carolina,martin"
-76.87947845458984,35.81559371948242,1917,north carolina,martin,"north carolina,martin"
-76.85655975341797,35.83278274536133,1917,north carolina,martin,"north carolina,martin"
-76.84510040283203,35.84423828125,1917,north carolina,martin,"north carolina,martin"
-76.83937072753906,35.872886657714844,1917,north carolina,martin,"north carolina,martin"
-76.8336410522461,35.88434600830078,1917,north carolina,martin,"north carolina,martin"
-76.81072235107422,35.89007568359375,1917,north carolina,martin,"north carolina,martin"
-76.77061462402344,35.87862014770508,1917,north carolina,martin,"north carolina,martin"
-76.7763442993164,35.84423828125,1917,north carolina,martin,"north carolina,martin"
-76.782073974609375,35.81559371948242,1917,north carolina,martin,"north carolina,martin"
-76.80499267578125,35.7640266418457,1917,north carolina,martin,"north carolina,martin"
-76.81645202636719,35.74110794067383,1917,north carolina,martin,"north carolina,martin"
-76.8279037475586,35.69527053833008,1917,north carolina,martin,"north carolina,martin"
-77.005523681640625,35.666622161865234,1917,north carolina,martin,"north carolina,martin"
-77.17741394042969,35.7468376159668,1917,north carolina,martin,"north carolina,martin"
-77.188873291015625,35.74110794067383,1917,north carolina,martin,"north carolina,martin"
-80.86153411865234,35.02490997314453,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.9073715209961,35.08220291137695,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.9417495727539,35.11658477783203,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.03914642333984,35.05928421020508,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.05634307861328,35.08220291137695,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.05634307861328,35.099395751953125,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.04488372802734,35.11085510253906,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.0276870727539,35.13377380371094,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.02196502685547,35.162418365478516,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.01050567626953,35.17387771606445,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.00477600097656,35.19106674194336,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.0162353515625,35.213985443115234,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.01050567626953,35.23117446899414,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.01050567626953,35.28274154663086,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.987579345703125,35.328575134277344,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.98185729980469,35.34003829956055,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.97039794921875,35.345767974853516,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.93601989746094,35.35149383544922,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.924560546875,35.35149383544922,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.924560546875,35.36295700073242,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.9417495727539,35.368682861328125,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.95893859863281,35.368682861328125,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.97612762451172,35.368682861328125,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.98185729980469,35.368682861328125,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.97612762451172,35.38014602661133,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.96466827392578,35.3916015625,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.95893859863281,35.420249938964844,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.95320892333984,35.454627990722656,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.94747161865234,35.47754669189453,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.96466827392578,35.506195068359375,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.96466827392578,35.51765441894531,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.78704833984375,35.506195068359375,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.78704833984375,35.47754669189453,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.75267028808594,35.3916015625,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.68965148925781,35.34003829956055,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.672454833984375,35.254093170166016,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.64954376220703,35.24263381958008,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.5750503540039,35.19679641723633,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.78131866455078,35.02490997314453,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-80.86153411865234,35.02490997314453,1918,north carolina,mecklenburg,"north carolina,mecklenburg"
-81.9902572631836,35.918724060058594,1919,north carolina,mitchell,"north carolina,mitchell"
-82.06474304199219,35.8557014465332,1919,north carolina,mitchell,"north carolina,mitchell"
-82.11058044433594,35.8557014465332,1919,north carolina,mitchell,"north carolina,mitchell"
-82.1163101196289,35.84423828125,1919,north carolina,mitchell,"north carolina,mitchell"
-82.14495849609375,35.827049255371094,1919,north carolina,mitchell,"north carolina,mitchell"
-82.15068817138672,35.84996795654297,1919,north carolina,mitchell,"north carolina,mitchell"
-82.15068817138672,35.87862014770508,1919,north carolina,mitchell,"north carolina,mitchell"
-82.15641784667969,35.907264709472656,1919,north carolina,mitchell,"north carolina,mitchell"
-82.15641784667969,35.92445373535156,1919,north carolina,mitchell,"north carolina,mitchell"
-82.19652557373047,35.92445373535156,1919,north carolina,mitchell,"north carolina,mitchell"
-82.2079849243164,35.94737243652344,1919,north carolina,mitchell,"north carolina,mitchell"
-82.20225524902344,36.004669189453125,1919,north carolina,mitchell,"north carolina,mitchell"
-82.23090362548828,36.004669189453125,1919,north carolina,mitchell,"north carolina,mitchell"
-82.24236297607422,36.004669189453125,1919,north carolina,mitchell,"north carolina,mitchell"
-82.24809265136719,35.98747634887695,1919,north carolina,mitchell,"north carolina,mitchell"
-82.26527404785156,35.98747634887695,1919,north carolina,mitchell,"north carolina,mitchell"
-82.282470703125,35.99320983886719,1919,north carolina,mitchell,"north carolina,mitchell"
-82.282470703125,36.01612854003906,1919,north carolina,mitchell,"north carolina,mitchell"
-82.28820037841797,36.044776916503906,1919,north carolina,mitchell,"north carolina,mitchell"
-82.31684875488281,36.044776916503906,1919,north carolina,mitchell,"north carolina,mitchell"
-82.32257843017578,36.06196594238281,1919,north carolina,mitchell,"north carolina,mitchell"
-82.33976745605469,36.06196594238281,1919,north carolina,mitchell,"north carolina,mitchell"
-82.3855972290039,36.08488464355469,1919,north carolina,mitchell,"north carolina,mitchell"
-82.345489501953125,36.113529205322266,1919,north carolina,mitchell,"north carolina,mitchell"
-82.31684875488281,36.119258880615234,1919,north carolina,mitchell,"north carolina,mitchell"
-82.27674102783203,36.119258880615234,1919,north carolina,mitchell,"north carolina,mitchell"
-82.25382232666016,36.119258880615234,1919,north carolina,mitchell,"north carolina,mitchell"
-82.21943664550781,36.13644790649414,1919,north carolina,mitchell,"north carolina,mitchell"
-82.1736068725586,36.14217758178711,1919,north carolina,mitchell,"north carolina,mitchell"
-82.15068817138672,36.13071823120117,1919,north carolina,mitchell,"north carolina,mitchell"
-82.13349914550781,36.113529205322266,1919,north carolina,mitchell,"north carolina,mitchell"
-82.1163101196289,36.10780334472656,1919,north carolina,mitchell,"north carolina,mitchell"
-82.0819320678711,36.10206985473633,1919,north carolina,mitchell,"north carolina,mitchell"
-82.05329132080078,36.004669189453125,1919,north carolina,mitchell,"north carolina,mitchell"
-82.08766174316406,35.98175048828125,1919,north carolina,mitchell,"north carolina,mitchell"
-82.05901336669922,35.97029113769531,1919,north carolina,mitchell,"north carolina,mitchell"
-82.01317596435547,35.93018341064453,1919,north carolina,mitchell,"north carolina,mitchell"
-81.9902572631836,35.918724060058594,1919,north carolina,mitchell,"north carolina,mitchell"
-80.1797103881836,35.506195068359375,1920,north carolina,montgomery,"north carolina,montgomery"
-80.05939483642578,35.51192092895508,1920,north carolina,montgomery,"north carolina,montgomery"
-79.74427032470703,35.52338409423828,1920,north carolina,montgomery,"north carolina,montgomery"
-79.7270736694336,35.44316864013672,1920,north carolina,montgomery,"north carolina,montgomery"
-79.69843292236328,35.328575134277344,1920,north carolina,montgomery,"north carolina,montgomery"
-79.69843292236328,35.27128219604492,1920,north carolina,montgomery,"north carolina,montgomery"
-79.69843292236328,35.254093170166016,1920,north carolina,montgomery,"north carolina,montgomery"
-79.68697357177734,35.254093170166016,1920,north carolina,montgomery,"north carolina,montgomery"
-79.66405487060547,35.254093170166016,1920,north carolina,montgomery,"north carolina,montgomery"
-79.6583251953125,35.24263381958008,1920,north carolina,montgomery,"north carolina,montgomery"
-79.6411361694336,35.213985443115234,1920,north carolina,montgomery,"north carolina,montgomery"
-79.6411361694336,35.19106674194336,1920,north carolina,montgomery,"north carolina,montgomery"
-79.62394714355469,35.17961120605469,1920,north carolina,montgomery,"north carolina,montgomery"
-79.60675811767578,35.15669250488281,1920,north carolina,montgomery,"north carolina,montgomery"
-79.6353988647461,35.162418365478516,1920,north carolina,montgomery,"north carolina,montgomery"
-79.6411361694336,35.168148040771484,1920,north carolina,montgomery,"north carolina,montgomery"
-79.68697357177734,35.17387771606445,1920,north carolina,montgomery,"north carolina,montgomery"
-79.70416259765625,35.17387771606445,1920,north carolina,montgomery,"north carolina,montgomery"
-79.8359375,35.17961120605469,1920,north carolina,montgomery,"north carolina,montgomery"
-79.88177490234375,35.168148040771484,1920,north carolina,montgomery,"north carolina,montgomery"
-79.9104232788086,35.162418365478516,1920,north carolina,montgomery,"north carolina,montgomery"
-79.97917938232422,35.168148040771484,1920,north carolina,montgomery,"north carolina,montgomery"
-80.019287109375,35.139503479003906,1920,north carolina,montgomery,"north carolina,montgomery"
-80.04793548583984,35.15095901489258,1920,north carolina,montgomery,"north carolina,montgomery"
-80.07658386230469,35.15095901489258,1920,north carolina,montgomery,"north carolina,montgomery"
-80.06512451171875,35.17387771606445,1920,north carolina,montgomery,"north carolina,montgomery"
-80.06512451171875,35.213985443115234,1920,north carolina,montgomery,"north carolina,montgomery"
-80.07658386230469,35.22544479370117,1920,north carolina,montgomery,"north carolina,montgomery"
-80.0937728881836,35.254093170166016,1920,north carolina,montgomery,"north carolina,montgomery"
-80.0937728881836,35.27701187133789,1920,north carolina,montgomery,"north carolina,montgomery"
-80.0880355834961,35.3113899230957,1920,north carolina,montgomery,"north carolina,montgomery"
-80.06512451171875,35.368682861328125,1920,north carolina,montgomery,"north carolina,montgomery"
-80.05366516113281,35.3916015625,1920,north carolina,montgomery,"north carolina,montgomery"
-80.07085418701172,35.4030647277832,1920,north carolina,montgomery,"north carolina,montgomery"
-80.082305908203125,35.414520263671875,1920,north carolina,montgomery,"north carolina,montgomery"
-80.09950256347656,35.42598342895508,1920,north carolina,montgomery,"north carolina,montgomery"
-80.11669158935547,35.420249938964844,1920,north carolina,montgomery,"north carolina,montgomery"
-80.1224136352539,35.44890213012695,1920,north carolina,montgomery,"north carolina,montgomery"
-80.1224136352539,35.460357666015625,1920,north carolina,montgomery,"north carolina,montgomery"
-80.15106964111328,35.47754669189453,1920,north carolina,montgomery,"north carolina,montgomery"
-80.1797103881836,35.506195068359375,1920,north carolina,montgomery,"north carolina,montgomery"
-79.60675811767578,35.15669250488281,1921,north carolina,moore,"north carolina,moore"
-79.62394714355469,35.17961120605469,1921,north carolina,moore,"north carolina,moore"
-79.6411361694336,35.19106674194336,1921,north carolina,moore,"north carolina,moore"
-79.6411361694336,35.213985443115234,1921,north carolina,moore,"north carolina,moore"
-79.6583251953125,35.24263381958008,1921,north carolina,moore,"north carolina,moore"
-79.66405487060547,35.254093170166016,1921,north carolina,moore,"north carolina,moore"
-79.68697357177734,35.254093170166016,1921,north carolina,moore,"north carolina,moore"
-79.69843292236328,35.254093170166016,1921,north carolina,moore,"north carolina,moore"
-79.69843292236328,35.27128219604492,1921,north carolina,moore,"north carolina,moore"
-79.69843292236328,35.328575134277344,1921,north carolina,moore,"north carolina,moore"
-79.7270736694336,35.44316864013672,1921,north carolina,moore,"north carolina,moore"
-79.74427032470703,35.52338409423828,1921,north carolina,moore,"north carolina,moore"
-79.52081298828125,35.52911376953125,1921,north carolina,moore,"north carolina,moore"
-79.34319305419922,35.51192092895508,1921,north carolina,moore,"north carolina,moore"
-79.33746337890625,35.506195068359375,1921,north carolina,moore,"north carolina,moore"
-79.34319305419922,35.49473571777344,1921,north carolina,moore,"north carolina,moore"
-79.35465240478516,35.4832763671875,1921,north carolina,moore,"north carolina,moore"
-79.30308532714844,35.408790588378906,1921,north carolina,moore,"north carolina,moore"
-79.28590393066406,35.3916015625,1921,north carolina,moore,"north carolina,moore"
-79.2744369506836,35.3858757019043,1921,north carolina,moore,"north carolina,moore"
-79.2744369506836,35.345767974853516,1921,north carolina,moore,"north carolina,moore"
-79.25724792480469,35.33430862426758,1921,north carolina,moore,"north carolina,moore"
-79.19995880126953,35.299930572509766,1921,north carolina,moore,"north carolina,moore"
-79.222869873046875,35.27701187133789,1921,north carolina,moore,"north carolina,moore"
-79.17131042480469,35.24836349487305,1921,north carolina,moore,"north carolina,moore"
-79.15412139892578,35.23117446899414,1921,north carolina,moore,"north carolina,moore"
-79.14266204833984,35.213985443115234,1921,north carolina,moore,"north carolina,moore"
-79.0910873413086,35.19106674194336,1921,north carolina,moore,"north carolina,moore"
-79.114013671875,35.122310638427734,1921,north carolina,moore,"north carolina,moore"
-79.10828399658203,35.11658477783203,1921,north carolina,moore,"north carolina,moore"
-79.0968246459961,35.10512161254883,1921,north carolina,moore,"north carolina,moore"
-79.10255432128906,35.08220291137695,1921,north carolina,moore,"north carolina,moore"
-79.177032470703125,35.093666076660156,1921,north carolina,moore,"north carolina,moore"
-79.1884994506836,35.10512161254883,1921,north carolina,moore,"north carolina,moore"
-79.2744369506836,35.11658477783203,1921,north carolina,moore,"north carolina,moore"
-79.34892272949219,35.15095901489258,1921,north carolina,moore,"north carolina,moore"
-79.452056884765625,35.04209899902344,1921,north carolina,moore,"north carolina,moore"
-79.4921646118164,35.053558349609375,1921,north carolina,moore,"north carolina,moore"
-79.52081298828125,35.05928421020508,1921,north carolina,moore,"north carolina,moore"
-79.57238006591797,35.06501770019531,1921,north carolina,moore,"north carolina,moore"
-79.57238006591797,35.08220291137695,1921,north carolina,moore,"north carolina,moore"
-79.56092071533203,35.11085510253906,1921,north carolina,moore,"north carolina,moore"
-79.566650390625,35.1280403137207,1921,north carolina,moore,"north carolina,moore"
-79.60675811767578,35.15669250488281,1921,north carolina,moore,"north carolina,moore"
-78.24884796142578,35.81559371948242,1922,north carolina,nash,"north carolina,nash"
-78.17436218261719,35.9359130859375,1922,north carolina,nash,"north carolina,nash"
-78.094146728515625,36.06196594238281,1922,north carolina,nash,"north carolina,nash"
-78.03112030029297,36.13071823120117,1922,north carolina,nash,"north carolina,nash"
-77.99101257324219,36.18801498413086,1922,north carolina,nash,"north carolina,nash"
-77.97955322265625,36.17655563354492,1922,north carolina,nash,"north carolina,nash"
-77.96236419677734,36.17082214355469,1922,north carolina,nash,"north carolina,nash"
-77.93944549560547,36.17655563354492,1922,north carolina,nash,"north carolina,nash"
-77.89933776855469,36.165096282958984,1922,north carolina,nash,"north carolina,nash"
-77.89933776855469,36.15363693237305,1922,north carolina,nash,"north carolina,nash"
-77.87068939208984,36.13644790649414,1922,north carolina,nash,"north carolina,nash"
-77.83631896972656,36.13644790649414,1922,north carolina,nash,"north carolina,nash"
-77.80767059326172,36.119258880615234,1922,north carolina,nash,"north carolina,nash"
-77.78475189208984,36.13644790649414,1922,north carolina,nash,"north carolina,nash"
-77.74464416503906,36.14790725708008,1922,north carolina,nash,"north carolina,nash"
-77.7331771850586,36.14790725708008,1922,north carolina,nash,"north carolina,nash"
-77.71599578857422,36.13644790649414,1922,north carolina,nash,"north carolina,nash"
-77.687347412109375,36.13644790649414,1922,north carolina,nash,"north carolina,nash"
-77.72172546386719,36.08488464355469,1922,north carolina,nash,"north carolina,nash"
-77.773284912109375,35.98175048828125,1922,north carolina,nash,"north carolina,nash"
-77.80194091796875,35.907264709472656,1922,north carolina,nash,"north carolina,nash"
-77.8248519897461,35.8557014465332,1922,north carolina,nash,"north carolina,nash"
-77.84204864501953,35.83278274536133,1922,north carolina,nash,"north carolina,nash"
-77.88215637207031,35.84423828125,1922,north carolina,nash,"north carolina,nash"
-78.19728088378906,35.72391891479492,1922,north carolina,nash,"north carolina,nash"
-78.208740234375,35.72964859008789,1922,north carolina,nash,"north carolina,nash"
-78.21446990966797,35.74110794067383,1922,north carolina,nash,"north carolina,nash"
-78.22019958496094,35.7468376159668,1922,north carolina,nash,"north carolina,nash"
-78.23738861083984,35.752567291259766,1922,north carolina,nash,"north carolina,nash"
-78.24884796142578,35.758296966552734,1922,north carolina,nash,"north carolina,nash"
-78.25457763671875,35.76975631713867,1922,north carolina,nash,"north carolina,nash"
-78.25457763671875,35.79267501831055,1922,north carolina,nash,"north carolina,nash"
-78.24884796142578,35.81559371948242,1922,north carolina,nash,"north carolina,nash"
-78.03684997558594,34.34309005737305,1923,north carolina,new hanover,"north carolina,new hanover"
-78.03112030029297,34.348819732666016,1923,north carolina,new hanover,"north carolina,new hanover"
-77.99101257324219,34.348819732666016,1923,north carolina,new hanover,"north carolina,new hanover"
-77.97955322265625,34.37173843383789,1923,north carolina,new hanover,"north carolina,new hanover"
-77.96236419677734,34.37746810913086,1923,north carolina,new hanover,"north carolina,new hanover"
-77.9222640991211,34.36600875854492,1923,north carolina,new hanover,"north carolina,new hanover"
-77.90506744384766,34.37746810913086,1923,north carolina,new hanover,"north carolina,new hanover"
-77.89361572265625,34.37746810913086,1923,north carolina,new hanover,"north carolina,new hanover"
-77.88788604736328,34.37173843383789,1923,north carolina,new hanover,"north carolina,new hanover"
-77.87068939208984,34.37173843383789,1923,north carolina,new hanover,"north carolina,new hanover"
-77.8248519897461,34.3889274597168,1923,north carolina,new hanover,"north carolina,new hanover"
-77.81340026855469,34.38319778442383,1923,north carolina,new hanover,"north carolina,new hanover"
-77.78475189208984,34.38319778442383,1923,north carolina,new hanover,"north carolina,new hanover"
-77.80194091796875,34.37173843383789,1923,north carolina,new hanover,"north carolina,new hanover"
-77.7389144897461,34.2972526550293,1923,north carolina,new hanover,"north carolina,new hanover"
-77.75037384033203,34.29152297973633,1923,north carolina,new hanover,"north carolina,new hanover"
-77.773284912109375,34.262874603271484,1923,north carolina,new hanover,"north carolina,new hanover"
-77.81340026855469,34.194122314453125,1923,north carolina,new hanover,"north carolina,new hanover"
-77.8477783203125,34.13682556152344,1923,north carolina,new hanover,"north carolina,new hanover"
-77.87068939208984,34.08525848388672,1923,north carolina,new hanover,"north carolina,new hanover"
-77.87642669677734,34.03942108154297,1923,north carolina,new hanover,"north carolina,new hanover"
-77.88788604736328,34.00504684448242,1923,north carolina,new hanover,"north carolina,new hanover"
-77.89361572265625,33.97639846801758,1923,north carolina,new hanover,"north carolina,new hanover"
-77.89933776855469,33.96493911743164,1923,north carolina,new hanover,"north carolina,new hanover"
-77.90506744384766,33.96493911743164,1923,north carolina,new hanover,"north carolina,new hanover"
-77.9222640991211,33.97639846801758,1923,north carolina,new hanover,"north carolina,new hanover"
-77.9222640991211,33.99358367919922,1923,north carolina,new hanover,"north carolina,new hanover"
-77.90506744384766,34.062339782714844,1923,north carolina,new hanover,"north carolina,new hanover"
-77.9165267944336,34.07952880859375,1923,north carolina,new hanover,"north carolina,new hanover"
-77.93944549560547,34.08525848388672,1923,north carolina,new hanover,"north carolina,new hanover"
-77.92799377441406,34.11963653564453,1923,north carolina,new hanover,"north carolina,new hanover"
-77.93944549560547,34.142555236816406,1923,north carolina,new hanover,"north carolina,new hanover"
-77.93944549560547,34.15401077270508,1923,north carolina,new hanover,"north carolina,new hanover"
-77.98528289794922,34.25141906738281,1923,north carolina,new hanover,"north carolina,new hanover"
-78.0082015991211,34.32590103149414,1923,north carolina,new hanover,"north carolina,new hanover"
-78.0139389038086,34.33736038208008,1923,north carolina,new hanover,"north carolina,new hanover"
-78.03684997558594,34.34309005737305,1923,north carolina,new hanover,"north carolina,new hanover"
-77.89361572265625,36.53752136230469,1924,north carolina,northampton,"north carolina,northampton"
-77.76183319091797,36.54324722290039,1924,north carolina,northampton,"north carolina,northampton"
-77.33784484863281,36.54324722290039,1924,north carolina,northampton,"north carolina,northampton"
-77.15450286865234,36.54324722290039,1924,north carolina,northampton,"north carolina,northampton"
-77.09146881103516,36.520328521728516,1924,north carolina,northampton,"north carolina,northampton"
-77.08573913574219,36.50886917114258,1924,north carolina,northampton,"north carolina,northampton"
-77.08573913574219,36.49168395996094,1924,north carolina,northampton,"north carolina,northampton"
-77.09146881103516,36.480220794677734,1924,north carolina,northampton,"north carolina,northampton"
-77.11439514160156,36.480220794677734,1924,north carolina,northampton,"north carolina,northampton"
-77.1373062133789,36.480220794677734,1924,north carolina,northampton,"north carolina,northampton"
-77.14876556396484,36.480220794677734,1924,north carolina,northampton,"north carolina,northampton"
-77.15450286865234,36.46876525878906,1924,north carolina,northampton,"north carolina,northampton"
-77.15450286865234,36.42292785644531,1924,north carolina,northampton,"north carolina,northampton"
-77.2117919921875,36.24531173706055,1924,north carolina,northampton,"north carolina,northampton"
-77.2289810180664,36.22239303588867,1924,north carolina,northampton,"north carolina,northampton"
-77.24044036865234,36.21665954589844,1924,north carolina,northampton,"north carolina,northampton"
-77.26908874511719,36.21665954589844,1924,north carolina,northampton,"north carolina,northampton"
-77.2862777709961,36.205204010009766,1924,north carolina,northampton,"north carolina,northampton"
-77.30919647216797,36.210933685302734,1924,north carolina,northampton,"north carolina,northampton"
-77.30919647216797,36.1994743347168,1924,north carolina,northampton,"north carolina,northampton"
-77.303466796875,36.17082214355469,1924,north carolina,northampton,"north carolina,northampton"
-77.32637786865234,36.17655563354492,1924,north carolina,northampton,"north carolina,northampton"
-77.33784484863281,36.18801498413086,1924,north carolina,northampton,"north carolina,northampton"
-77.34930419921875,36.19374084472656,1924,north carolina,northampton,"north carolina,northampton"
-77.3779525756836,36.21665954589844,1924,north carolina,northampton,"north carolina,northampton"
-77.3779525756836,36.233848571777344,1924,north carolina,northampton,"north carolina,northampton"
-77.38368225097656,36.25676727294922,1924,north carolina,northampton,"north carolina,northampton"
-77.412322998046875,36.26249694824219,1924,north carolina,northampton,"north carolina,northampton"
-77.412322998046875,36.279685974121094,1924,north carolina,northampton,"north carolina,northampton"
-77.43524932861328,36.30833435058594,1924,north carolina,northampton,"north carolina,northampton"
-77.44670104980469,36.319793701171875,1924,north carolina,northampton,"north carolina,northampton"
-77.49253845214844,36.31406784057617,1924,north carolina,northampton,"north carolina,northampton"
-77.5555648803711,36.30260467529297,1924,north carolina,northampton,"north carolina,northampton"
-77.58421325683594,36.34271240234375,1924,north carolina,northampton,"north carolina,northampton"
-77.549835205078125,36.371360778808594,1924,north carolina,northampton,"north carolina,northampton"
-77.54410552978516,36.3885498046875,1924,north carolina,northampton,"north carolina,northampton"
-77.549835205078125,36.405738830566406,1924,north carolina,northampton,"north carolina,northampton"
-77.595672607421875,36.43438720703125,1924,north carolina,northampton,"north carolina,northampton"
-77.61859130859375,36.46303176879883,1924,north carolina,northampton,"north carolina,northampton"
-77.6472396850586,36.47449493408203,1924,north carolina,northampton,"north carolina,northampton"
-77.67015838623047,36.47449493408203,1924,north carolina,northampton,"north carolina,northampton"
-77.72172546386719,36.47449493408203,1924,north carolina,northampton,"north carolina,northampton"
-77.78475189208984,36.497413635253906,1924,north carolina,northampton,"north carolina,northampton"
-77.8592300415039,36.50886917114258,1924,north carolina,northampton,"north carolina,northampton"
-77.89361572265625,36.50886917114258,1924,north carolina,northampton,"north carolina,northampton"
-77.89361572265625,36.53752136230469,1924,north carolina,northampton,"north carolina,northampton"
-77.67588806152344,34.715511322021484,1925,north carolina,onslow,"north carolina,onslow"
-77.69307708740234,34.74989318847656,1925,north carolina,onslow,"north carolina,onslow"
-77.641510009765625,34.90459060668945,1925,north carolina,onslow,"north carolina,onslow"
-77.67015838623047,34.97907257080078,1925,north carolina,onslow,"north carolina,onslow"
-77.62432098388672,34.97907257080078,1925,north carolina,onslow,"north carolina,onslow"
-77.42951965332031,34.956153869628906,1925,north carolina,onslow,"north carolina,onslow"
-77.4065933227539,34.9504280090332,1925,north carolina,onslow,"north carolina,onslow"
-77.38368225097656,34.9332389831543,1925,north carolina,onslow,"north carolina,onslow"
-77.3722152709961,34.916046142578125,1925,north carolina,onslow,"north carolina,onslow"
-77.33784484863281,34.9332389831543,1925,north carolina,onslow,"north carolina,onslow"
-77.26335906982422,34.921775817871094,1925,north carolina,onslow,"north carolina,onslow"
-77.2289810180664,34.90459060668945,1925,north carolina,onslow,"north carolina,onslow"
-77.22325134277344,34.89885711669922,1925,north carolina,onslow,"north carolina,onslow"
-77.2117919921875,34.875938415527344,1925,north carolina,onslow,"north carolina,onslow"
-77.18314361572266,34.847293853759766,1925,north carolina,onslow,"north carolina,onslow"
-77.188873291015625,34.82437515258789,1925,north carolina,onslow,"north carolina,onslow"
-77.188873291015625,34.81291580200195,1925,north carolina,onslow,"north carolina,onslow"
-77.17168426513672,34.78999710083008,1925,north carolina,onslow,"north carolina,onslow"
-77.14876556396484,34.77280807495117,1925,north carolina,onslow,"north carolina,onslow"
-77.14876556396484,34.761348724365234,1925,north carolina,onslow,"north carolina,onslow"
-77.1373062133789,34.73270034790039,1925,north carolina,onslow,"north carolina,onslow"
-77.1201171875,34.72124099731445,1925,north carolina,onslow,"north carolina,onslow"
-77.12584686279297,34.709781646728516,1925,north carolina,onslow,"north carolina,onslow"
-77.143035888671875,34.686866760253906,1925,north carolina,onslow,"north carolina,onslow"
-77.1373062133789,34.66394805908203,1925,north carolina,onslow,"north carolina,onslow"
-77.143035888671875,34.646759033203125,1925,north carolina,onslow,"north carolina,onslow"
-77.143035888671875,34.63529968261719,1925,north carolina,onslow,"north carolina,onslow"
-77.16595458984375,34.62956619262695,1925,north carolina,onslow,"north carolina,onslow"
-77.188873291015625,34.62956619262695,1925,north carolina,onslow,"north carolina,onslow"
-77.20606231689453,34.61811065673828,1925,north carolina,onslow,"north carolina,onslow"
-77.20606231689453,34.600921630859375,1925,north carolina,onslow,"north carolina,onslow"
-77.24044036865234,34.58373260498047,1925,north carolina,onslow,"north carolina,onslow"
-77.2805404663086,34.560813903808594,1925,north carolina,onslow,"north carolina,onslow"
-77.29773712158203,34.560813903808594,1925,north carolina,onslow,"north carolina,onslow"
-77.320648193359375,34.560813903808594,1925,north carolina,onslow,"north carolina,onslow"
-77.36076354980469,34.58946228027344,1925,north carolina,onslow,"north carolina,onslow"
-77.3722152709961,34.60664749145508,1925,north carolina,onslow,"north carolina,onslow"
-77.36076354980469,34.61811065673828,1925,north carolina,onslow,"north carolina,onslow"
-77.32637786865234,34.641029357910156,1925,north carolina,onslow,"north carolina,onslow"
-77.36076354980469,34.669673919677734,1925,north carolina,onslow,"north carolina,onslow"
-77.34930419921875,34.686866760253906,1925,north carolina,onslow,"north carolina,onslow"
-77.35503387451172,34.69832229614258,1925,north carolina,onslow,"north carolina,onslow"
-77.38368225097656,34.709781646728516,1925,north carolina,onslow,"north carolina,onslow"
-77.40087127685547,34.72124099731445,1925,north carolina,onslow,"north carolina,onslow"
-77.4065933227539,34.755619049072266,1925,north carolina,onslow,"north carolina,onslow"
-77.42378997802734,34.755619049072266,1925,north carolina,onslow,"north carolina,onslow"
-77.43524932861328,34.74989318847656,1925,north carolina,onslow,"north carolina,onslow"
-77.42378997802734,34.69259262084961,1925,north carolina,onslow,"north carolina,onslow"
-77.412322998046875,34.6754035949707,1925,north carolina,onslow,"north carolina,onslow"
-77.40087127685547,34.6754035949707,1925,north carolina,onslow,"north carolina,onslow"
-77.3779525756836,34.65821838378906,1925,north carolina,onslow,"north carolina,onslow"
-77.3779525756836,34.641029357910156,1925,north carolina,onslow,"north carolina,onslow"
-77.38368225097656,34.62956619262695,1925,north carolina,onslow,"north carolina,onslow"
-77.41805267333984,34.61811065673828,1925,north carolina,onslow,"north carolina,onslow"
-77.42378997802734,34.600921630859375,1925,north carolina,onslow,"north carolina,onslow"
-77.42378997802734,34.58373260498047,1925,north carolina,onslow,"north carolina,onslow"
-77.412322998046875,34.560813903808594,1925,north carolina,onslow,"north carolina,onslow"
-77.3722152709961,34.555084228515625,1925,north carolina,onslow,"north carolina,onslow"
-77.35503387451172,34.549354553222656,1925,north carolina,onslow,"north carolina,onslow"
-77.34930419921875,34.53216552734375,1925,north carolina,onslow,"north carolina,onslow"
-77.35503387451172,34.52070999145508,1925,north carolina,onslow,"north carolina,onslow"
-77.4065933227539,34.4977912902832,1925,north carolina,onslow,"north carolina,onslow"
-77.49253845214844,34.47487258911133,1925,north carolina,onslow,"north carolina,onslow"
-77.52691650390625,34.45768356323242,1925,north carolina,onslow,"north carolina,onslow"
-77.549835205078125,34.463409423828125,1925,north carolina,onslow,"north carolina,onslow"
-77.57275390625,34.469139099121094,1925,north carolina,onslow,"north carolina,onslow"
-77.67588806152344,34.715511322021484,1925,north carolina,onslow,"north carolina,onslow"
-79.25152587890625,35.88434600830078,1926,north carolina,orange,"north carolina,orange"
-79.2744369506836,35.907264709472656,1926,north carolina,orange,"north carolina,orange"
-79.26297760009766,36.233848571777344,1926,north carolina,orange,"north carolina,orange"
-79.15412139892578,36.233848571777344,1926,north carolina,orange,"north carolina,orange"
-78.95931243896484,36.233848571777344,1926,north carolina,orange,"north carolina,orange"
-79.0223388671875,35.8557014465332,1926,north carolina,orange,"north carolina,orange"
-79.19422912597656,35.861427307128906,1926,north carolina,orange,"north carolina,orange"
-79.2056884765625,35.867156982421875,1926,north carolina,orange,"north carolina,orange"
-79.25152587890625,35.88434600830078,1926,north carolina,orange,"north carolina,orange"
-76.93104553222656,35.07074737548828,1927,north carolina,pamlico,"north carolina,pamlico"
-76.93104553222656,35.11658477783203,1927,north carolina,pamlico,"north carolina,pamlico"
-76.9425048828125,35.13377380371094,1927,north carolina,pamlico,"north carolina,pamlico"
-76.94823455810547,35.18533706665039,1927,north carolina,pamlico,"north carolina,pamlico"
-76.93104553222656,35.19679641723633,1927,north carolina,pamlico,"north carolina,pamlico"
-76.913848876953125,35.23117446899414,1927,north carolina,pamlico,"north carolina,pamlico"
-76.90239715576172,35.254093170166016,1927,north carolina,pamlico,"north carolina,pamlico"
-76.8279037475586,35.208255767822266,1927,north carolina,pamlico,"north carolina,pamlico"
-76.5929946899414,35.254093170166016,1927,north carolina,pamlico,"north carolina,pamlico"
-76.62737274169922,35.2942008972168,1927,north carolina,pamlico,"north carolina,pamlico"
-76.61019134521484,35.328575134277344,1927,north carolina,pamlico,"north carolina,pamlico"
-76.58726501464844,35.328575134277344,1927,north carolina,pamlico,"north carolina,pamlico"
-76.5643539428711,35.32284927368164,1927,north carolina,pamlico,"north carolina,pamlico"
-76.54142761230469,35.3113899230957,1927,north carolina,pamlico,"north carolina,pamlico"
-76.507049560546875,35.3113899230957,1927,north carolina,pamlico,"north carolina,pamlico"
-76.49559783935547,35.3113899230957,1927,north carolina,pamlico,"north carolina,pamlico"
-76.47840881347656,35.299930572509766,1927,north carolina,pamlico,"north carolina,pamlico"
-76.48413848876953,35.27701187133789,1927,north carolina,pamlico,"north carolina,pamlico"
-76.4898681640625,35.24263381958008,1927,north carolina,pamlico,"north carolina,pamlico"
-76.5013198852539,35.23690414428711,1927,north carolina,pamlico,"north carolina,pamlico"
-76.53570556640625,35.24263381958008,1927,north carolina,pamlico,"north carolina,pamlico"
-76.552886962890625,35.24263381958008,1927,north carolina,pamlico,"north carolina,pamlico"
-76.51851654052734,35.213985443115234,1927,north carolina,pamlico,"north carolina,pamlico"
-76.51851654052734,35.19679641723633,1927,north carolina,pamlico,"north carolina,pamlico"
-76.52997589111328,35.19106674194336,1927,north carolina,pamlico,"north carolina,pamlico"
-76.58153533935547,35.208255767822266,1927,north carolina,pamlico,"north carolina,pamlico"
-76.604461669921875,35.18533706665039,1927,north carolina,pamlico,"north carolina,pamlico"
-76.63310241699219,35.18533706665039,1927,north carolina,pamlico,"north carolina,pamlico"
-76.63883209228516,35.17387771606445,1927,north carolina,pamlico,"north carolina,pamlico"
-76.63310241699219,35.162418365478516,1927,north carolina,pamlico,"north carolina,pamlico"
-76.598724365234375,35.15095901489258,1927,north carolina,pamlico,"north carolina,pamlico"
-76.57008361816406,35.15669250488281,1927,north carolina,pamlico,"north carolina,pamlico"
-76.552886962890625,35.162418365478516,1927,north carolina,pamlico,"north carolina,pamlico"
-76.53570556640625,35.15669250488281,1927,north carolina,pamlico,"north carolina,pamlico"
-76.52997589111328,35.139503479003906,1927,north carolina,pamlico,"north carolina,pamlico"
-76.558624267578125,35.122310638427734,1927,north carolina,pamlico,"north carolina,pamlico"
-76.5643539428711,35.11085510253906,1927,north carolina,pamlico,"north carolina,pamlico"
-76.58726501464844,35.099395751953125,1927,north carolina,pamlico,"north carolina,pamlico"
-76.61019134521484,35.08793640136719,1927,north carolina,pamlico,"north carolina,pamlico"
-76.63310241699219,35.047828674316406,1927,north carolina,pamlico,"north carolina,pamlico"
-76.650299072265625,35.04209899902344,1927,north carolina,pamlico,"north carolina,pamlico"
-76.67893981933594,35.04209899902344,1927,north carolina,pamlico,"north carolina,pamlico"
-76.70186614990234,35.02490997314453,1927,north carolina,pamlico,"north carolina,pamlico"
-76.71331787109375,35.001991271972656,1927,north carolina,pamlico,"north carolina,pamlico"
-76.74769592285156,35.001991271972656,1927,north carolina,pamlico,"north carolina,pamlico"
-76.782073974609375,34.97907257080078,1927,north carolina,pamlico,"north carolina,pamlico"
-76.81072235107422,34.97907257080078,1927,north carolina,pamlico,"north carolina,pamlico"
-76.86228942871094,35.01918029785156,1927,north carolina,pamlico,"north carolina,pamlico"
-76.88520812988281,35.02490997314453,1927,north carolina,pamlico,"north carolina,pamlico"
-76.913848876953125,35.03636932373047,1927,north carolina,pamlico,"north carolina,pamlico"
-76.93104553222656,35.07074737548828,1927,north carolina,pamlico,"north carolina,pamlico"
-76.45549011230469,36.37709045410156,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.4898681640625,36.480220794677734,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.4898681640625,36.49168395996094,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.398193359375,36.457305908203125,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.38673400878906,36.44584655761719,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.36381530761719,36.44584655761719,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.34662628173828,36.42292785644531,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.31797790527344,36.405738830566406,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.283599853515625,36.3885498046875,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.27214050292969,36.3885498046875,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.25495147705078,36.38282012939453,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.243499755859375,36.365631103515625,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.22057342529297,36.365631103515625,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.20912170410156,36.33698272705078,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.15755462646484,36.319793701171875,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.16328430175781,36.2911491394043,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.16900634765625,36.2911491394043,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.18619537353516,36.279685974121094,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.16900634765625,36.26823043823242,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.146087646484375,36.251041412353516,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.12889862060547,36.233848571777344,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.13462829589844,36.210933685302734,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.08879089355469,36.19374084472656,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.060150146484375,36.17655563354492,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.054412841796875,36.159366607666016,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.060150146484375,36.14217758178711,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.09452056884766,36.14217758178711,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.13462829589844,36.14217758178711,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.146087646484375,36.13644790649414,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.16328430175781,36.119258880615234,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.17473602294922,36.13071823120117,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.21484375,36.165096282958984,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.243499755859375,36.19374084472656,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.26641082763672,36.1994743347168,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.31797790527344,36.233848571777344,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.375274658203125,36.26823043823242,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.39246368408203,36.28541564941406,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.42684173583984,36.34271240234375,1928,north carolina,pasquotank,"north carolina,pasquotank"
-76.45549011230469,36.37709045410156,1928,north carolina,pasquotank,"north carolina,pasquotank"
-78.24884796142578,34.560813903808594,1929,north carolina,pender,"north carolina,pender"
-78.21446990966797,34.58946228027344,1929,north carolina,pender,"north carolina,pender"
-78.1858139038086,34.63529968261719,1929,north carolina,pender,"north carolina,pender"
-78.16290283203125,34.66394805908203,1929,north carolina,pender,"north carolina,pender"
-78.1342544555664,34.686866760253906,1929,north carolina,pender,"north carolina,pender"
-78.11133575439453,34.70405578613281,1929,north carolina,pender,"north carolina,pender"
-78.094146728515625,34.73270034790039,1929,north carolina,pender,"north carolina,pender"
-78.048309326171875,34.73270034790039,1929,north carolina,pender,"north carolina,pender"
-78.0082015991211,34.73270034790039,1929,north carolina,pender,"north carolina,pender"
-77.99101257324219,34.72124099731445,1929,north carolina,pender,"north carolina,pender"
-77.96810150146484,34.72124099731445,1929,north carolina,pender,"north carolina,pender"
-77.67588806152344,34.715511322021484,1929,north carolina,pender,"north carolina,pender"
-77.57275390625,34.469139099121094,1929,north carolina,pender,"north carolina,pender"
-77.549835205078125,34.463409423828125,1929,north carolina,pender,"north carolina,pender"
-77.52691650390625,34.45768356323242,1929,north carolina,pender,"north carolina,pender"
-77.54410552978516,34.43476486206055,1929,north carolina,pender,"north carolina,pender"
-77.60140228271484,34.40038299560547,1929,north carolina,pender,"north carolina,pender"
-77.69880676269531,34.33163070678711,1929,north carolina,pender,"north carolina,pender"
-77.7389144897461,34.2972526550293,1929,north carolina,pender,"north carolina,pender"
-77.80194091796875,34.37173843383789,1929,north carolina,pender,"north carolina,pender"
-77.78475189208984,34.38319778442383,1929,north carolina,pender,"north carolina,pender"
-77.81340026855469,34.38319778442383,1929,north carolina,pender,"north carolina,pender"
-77.8248519897461,34.3889274597168,1929,north carolina,pender,"north carolina,pender"
-77.87068939208984,34.37173843383789,1929,north carolina,pender,"north carolina,pender"
-77.88788604736328,34.37173843383789,1929,north carolina,pender,"north carolina,pender"
-77.89361572265625,34.37746810913086,1929,north carolina,pender,"north carolina,pender"
-77.90506744384766,34.37746810913086,1929,north carolina,pender,"north carolina,pender"
-77.9222640991211,34.36600875854492,1929,north carolina,pender,"north carolina,pender"
-77.96236419677734,34.37746810913086,1929,north carolina,pender,"north carolina,pender"
-77.97955322265625,34.37173843383789,1929,north carolina,pender,"north carolina,pender"
-77.99101257324219,34.348819732666016,1929,north carolina,pender,"north carolina,pender"
-78.03112030029297,34.348819732666016,1929,north carolina,pender,"north carolina,pender"
-78.03684997558594,34.34309005737305,1929,north carolina,pender,"north carolina,pender"
-78.07695770263672,34.36027908325195,1929,north carolina,pender,"north carolina,pender"
-78.0998764038086,34.37173843383789,1929,north carolina,pender,"north carolina,pender"
-78.1170654296875,34.37173843383789,1929,north carolina,pender,"north carolina,pender"
-78.1342544555664,34.37173843383789,1929,north carolina,pender,"north carolina,pender"
-78.16863250732422,34.36600875854492,1929,north carolina,pender,"north carolina,pender"
-78.1858139038086,34.37173843383789,1929,north carolina,pender,"north carolina,pender"
-78.208740234375,34.37173843383789,1929,north carolina,pender,"north carolina,pender"
-78.24311828613281,34.41184616088867,1929,north carolina,pender,"north carolina,pender"
-78.17436218261719,34.469139099121094,1929,north carolina,pender,"north carolina,pender"
-78.19728088378906,34.4806022644043,1929,north carolina,pender,"north carolina,pender"
-78.24884796142578,34.52643585205078,1929,north carolina,pender,"north carolina,pender"
-78.25457763671875,34.54362869262695,1929,north carolina,pender,"north carolina,pender"
-78.24884796142578,34.560813903808594,1929,north carolina,pender,"north carolina,pender"
-76.552886962890625,36.34844207763672,1930,north carolina,perquimans,"north carolina,perquimans"
-76.45549011230469,36.37709045410156,1930,north carolina,perquimans,"north carolina,perquimans"
-76.42684173583984,36.34271240234375,1930,north carolina,perquimans,"north carolina,perquimans"
-76.39246368408203,36.28541564941406,1930,north carolina,perquimans,"north carolina,perquimans"
-76.375274658203125,36.26823043823242,1930,north carolina,perquimans,"north carolina,perquimans"
-76.31797790527344,36.233848571777344,1930,north carolina,perquimans,"north carolina,perquimans"
-76.26641082763672,36.1994743347168,1930,north carolina,perquimans,"north carolina,perquimans"
-76.27787017822266,36.19374084472656,1930,north carolina,perquimans,"north carolina,perquimans"
-76.27214050292969,36.17655563354492,1930,north carolina,perquimans,"north carolina,perquimans"
-76.24922943115234,36.165096282958984,1930,north carolina,perquimans,"north carolina,perquimans"
-76.24922943115234,36.15363693237305,1930,north carolina,perquimans,"north carolina,perquimans"
-76.243499755859375,36.13071823120117,1930,north carolina,perquimans,"north carolina,perquimans"
-76.22630310058594,36.119258880615234,1930,north carolina,perquimans,"north carolina,perquimans"
-76.22057342529297,36.10780334472656,1930,north carolina,perquimans,"north carolina,perquimans"
-76.2320327758789,36.10206985473633,1930,north carolina,perquimans,"north carolina,perquimans"
-76.26068115234375,36.10780334472656,1930,north carolina,perquimans,"north carolina,perquimans"
-76.329437255859375,36.14217758178711,1930,north carolina,perquimans,"north carolina,perquimans"
-76.36381530761719,36.159366607666016,1930,north carolina,perquimans,"north carolina,perquimans"
-76.38673400878906,36.165096282958984,1930,north carolina,perquimans,"north carolina,perquimans"
-76.398193359375,36.159366607666016,1930,north carolina,perquimans,"north carolina,perquimans"
-76.398193359375,36.13644790649414,1930,north carolina,perquimans,"north carolina,perquimans"
-76.35808563232422,36.119258880615234,1930,north carolina,perquimans,"north carolina,perquimans"
-76.34089660644531,36.10780334472656,1930,north carolina,perquimans,"north carolina,perquimans"
-76.34089660644531,36.09634017944336,1930,north carolina,perquimans,"north carolina,perquimans"
-76.35235595703125,36.09061050415039,1930,north carolina,perquimans,"north carolina,perquimans"
-76.3810043334961,36.08488464355469,1930,north carolina,perquimans,"north carolina,perquimans"
-76.43257141113281,36.09061050415039,1930,north carolina,perquimans,"north carolina,perquimans"
-76.45549011230469,36.08488464355469,1930,north carolina,perquimans,"north carolina,perquimans"
-76.48413848876953,36.09634017944336,1930,north carolina,perquimans,"north carolina,perquimans"
-76.512786865234375,36.09634017944336,1930,north carolina,perquimans,"north carolina,perquimans"
-76.552886962890625,36.10780334472656,1930,north carolina,perquimans,"north carolina,perquimans"
-76.57008361816406,36.119258880615234,1930,north carolina,perquimans,"north carolina,perquimans"
-76.57581329345703,36.159366607666016,1930,north carolina,perquimans,"north carolina,perquimans"
-76.57581329345703,36.233848571777344,1930,north carolina,perquimans,"north carolina,perquimans"
-76.558624267578125,36.26823043823242,1930,north carolina,perquimans,"north carolina,perquimans"
-76.558624267578125,36.30260467529297,1930,north carolina,perquimans,"north carolina,perquimans"
-76.552886962890625,36.33125305175781,1930,north carolina,perquimans,"north carolina,perquimans"
-76.552886962890625,36.34844207763672,1930,north carolina,perquimans,"north carolina,perquimans"
-79.12547302246094,36.53752136230469,1931,north carolina,person,"north carolina,person"
-78.79888916015625,36.53752136230469,1931,north carolina,person,"north carolina,person"
-78.80461120605469,36.22812271118164,1931,north carolina,person,"north carolina,person"
-78.95931243896484,36.233848571777344,1931,north carolina,person,"north carolina,person"
-79.15412139892578,36.233848571777344,1931,north carolina,person,"north carolina,person"
-79.12547302246094,36.53752136230469,1931,north carolina,person,"north carolina,person"
-77.69307708740234,35.64943313598633,1932,north carolina,pitt,"north carolina,pitt"
-77.65869903564453,35.6723518371582,1932,north carolina,pitt,"north carolina,pitt"
-77.48108673095703,35.798404693603516,1932,north carolina,pitt,"north carolina,pitt"
-77.458160400390625,35.798404693603516,1932,north carolina,pitt,"north carolina,pitt"
-77.40087127685547,35.83278274536133,1932,north carolina,pitt,"north carolina,pitt"
-77.36076354980469,35.81559371948242,1932,north carolina,pitt,"north carolina,pitt"
-77.26908874511719,35.78694534301758,1932,north carolina,pitt,"north carolina,pitt"
-77.26908874511719,35.76975631713867,1932,north carolina,pitt,"north carolina,pitt"
-77.2117919921875,35.7640266418457,1932,north carolina,pitt,"north carolina,pitt"
-77.188873291015625,35.74110794067383,1932,north carolina,pitt,"north carolina,pitt"
-77.188873291015625,35.70100021362305,1932,north carolina,pitt,"north carolina,pitt"
-77.17168426513672,35.6723518371582,1932,north carolina,pitt,"north carolina,pitt"
-77.17168426513672,35.64370346069336,1932,north carolina,pitt,"north carolina,pitt"
-77.16022491455078,35.63224792480469,1932,north carolina,pitt,"north carolina,pitt"
-77.14876556396484,35.59786605834961,1932,north carolina,pitt,"north carolina,pitt"
-77.143035888671875,35.59786605834961,1932,north carolina,pitt,"north carolina,pitt"
-77.12584686279297,35.592140197753906,1932,north carolina,pitt,"north carolina,pitt"
-77.11439514160156,35.56922149658203,1932,north carolina,pitt,"north carolina,pitt"
-77.12584686279297,35.55775833129883,1932,north carolina,pitt,"north carolina,pitt"
-77.17741394042969,35.52911376953125,1932,north carolina,pitt,"north carolina,pitt"
-77.18314361572266,35.51765441894531,1932,north carolina,pitt,"north carolina,pitt"
-77.18314361572266,35.49473571777344,1932,north carolina,pitt,"north carolina,pitt"
-77.20033264160156,35.414520263671875,1932,north carolina,pitt,"north carolina,pitt"
-77.24617004394531,35.3916015625,1932,north carolina,pitt,"north carolina,pitt"
-77.24617004394531,35.38014602661133,1932,north carolina,pitt,"north carolina,pitt"
-77.24617004394531,35.36295700073242,1932,north carolina,pitt,"north carolina,pitt"
-77.26908874511719,35.35722732543945,1932,north carolina,pitt,"north carolina,pitt"
-77.29200744628906,35.38014602661133,1932,north carolina,pitt,"north carolina,pitt"
-77.303466796875,35.38014602661133,1932,north carolina,pitt,"north carolina,pitt"
-77.35503387451172,35.34003829956055,1932,north carolina,pitt,"north carolina,pitt"
-77.36076354980469,35.34003829956055,1932,north carolina,pitt,"north carolina,pitt"
-77.3951416015625,35.345767974853516,1932,north carolina,pitt,"north carolina,pitt"
-77.4065933227539,35.35722732543945,1932,north carolina,pitt,"north carolina,pitt"
-77.42951965332031,35.36295700073242,1932,north carolina,pitt,"north carolina,pitt"
-77.43524932861328,35.368682861328125,1932,north carolina,pitt,"north carolina,pitt"
-77.458160400390625,35.3858757019043,1932,north carolina,pitt,"north carolina,pitt"
-77.48680877685547,35.44890213012695,1932,north carolina,pitt,"north carolina,pitt"
-77.52691650390625,35.52911376953125,1932,north carolina,pitt,"north carolina,pitt"
-77.5613021850586,35.53483963012695,1932,north carolina,pitt,"north carolina,pitt"
-77.60140228271484,35.55775833129883,1932,north carolina,pitt,"north carolina,pitt"
-77.67015838623047,35.615055084228516,1932,north carolina,pitt,"north carolina,pitt"
-77.69307708740234,35.64943313598633,1932,north carolina,pitt,"north carolina,pitt"
-81.984527587890625,35.19679641723633,1933,north carolina,polk,"north carolina,polk"
-82.21943664550781,35.19679641723633,1933,north carolina,polk,"north carolina,polk"
-82.27674102783203,35.19679641723633,1933,north carolina,polk,"north carolina,polk"
-82.31684875488281,35.19106674194336,1933,north carolina,polk,"north carolina,polk"
-82.36268615722656,35.19679641723633,1933,north carolina,polk,"north carolina,polk"
-82.35694885253906,35.28847122192383,1933,north carolina,polk,"north carolina,polk"
-82.3512191772461,35.299930572509766,1933,north carolina,polk,"north carolina,polk"
-82.29393005371094,35.35149383544922,1933,north carolina,polk,"north carolina,polk"
-82.29393005371094,35.368682861328125,1933,north carolina,polk,"north carolina,polk"
-82.27101135253906,35.39733123779297,1933,north carolina,polk,"north carolina,polk"
-82.167877197265625,35.414520263671875,1933,north carolina,polk,"north carolina,polk"
-82.15641784667969,35.408790588378906,1933,north carolina,polk,"north carolina,polk"
-82.13922882080078,35.4030647277832,1933,north carolina,polk,"north carolina,polk"
-81.99598693847656,35.27128219604492,1933,north carolina,polk,"north carolina,polk"
-81.984527587890625,35.24836349487305,1933,north carolina,polk,"north carolina,polk"
-81.984527587890625,35.19679641723633,1933,north carolina,polk,"north carolina,polk"
-80.05939483642578,35.51192092895508,1934,north carolina,randolph,"north carolina,randolph"
-80.04793548583984,35.912994384765625,1934,north carolina,randolph,"north carolina,randolph"
-79.5437240600586,35.89007568359375,1934,north carolina,randolph,"north carolina,randolph"
-79.53800201416016,35.84423828125,1934,north carolina,randolph,"north carolina,randolph"
-79.52081298828125,35.52911376953125,1934,north carolina,randolph,"north carolina,randolph"
-79.74427032470703,35.52338409423828,1934,north carolina,randolph,"north carolina,randolph"
-80.05939483642578,35.51192092895508,1934,north carolina,randolph,"north carolina,randolph"
-79.60675811767578,35.15669250488281,1935,north carolina,richmond,"north carolina,richmond"
-79.566650390625,35.1280403137207,1935,north carolina,richmond,"north carolina,richmond"
-79.56092071533203,35.11085510253906,1935,north carolina,richmond,"north carolina,richmond"
-79.57238006591797,35.08220291137695,1935,north carolina,richmond,"north carolina,richmond"
-79.57238006591797,35.06501770019531,1935,north carolina,richmond,"north carolina,richmond"
-79.52081298828125,35.05928421020508,1935,north carolina,richmond,"north carolina,richmond"
-79.4921646118164,35.053558349609375,1935,north carolina,richmond,"north carolina,richmond"
-79.452056884765625,35.04209899902344,1935,north carolina,richmond,"north carolina,richmond"
-79.497894287109375,35.02490997314453,1935,north carolina,richmond,"north carolina,richmond"
-79.52081298828125,35.013450622558594,1935,north carolina,richmond,"north carolina,richmond"
-79.56092071533203,34.98480224609375,1935,north carolina,richmond,"north carolina,richmond"
-79.5494613647461,34.89885711669922,1935,north carolina,richmond,"north carolina,richmond"
-79.59529876708984,34.86448287963867,1935,north carolina,richmond,"north carolina,richmond"
-79.60102844238281,34.83010482788086,1935,north carolina,richmond,"north carolina,richmond"
-79.61248779296875,34.81864547729492,1935,north carolina,richmond,"north carolina,richmond"
-79.629669189453125,34.807186126708984,1935,north carolina,richmond,"north carolina,richmond"
-79.675506591796875,34.801456451416016,1935,north carolina,richmond,"north carolina,richmond"
-79.69270324707031,34.807186126708984,1935,north carolina,richmond,"north carolina,richmond"
-79.9104232788086,34.807186126708984,1935,north carolina,richmond,"north carolina,richmond"
-79.89896392822266,34.847293853759766,1935,north carolina,richmond,"north carolina,richmond"
-79.88750457763672,34.86448287963867,1935,north carolina,richmond,"north carolina,richmond"
-79.8531265258789,34.88167190551758,1935,north carolina,richmond,"north carolina,richmond"
-79.84166717529297,34.893131256103516,1935,north carolina,richmond,"north carolina,richmond"
-79.8359375,34.916046142578125,1935,north carolina,richmond,"north carolina,richmond"
-79.858856201171875,34.9504280090332,1935,north carolina,richmond,"north carolina,richmond"
-79.8531265258789,34.97907257080078,1935,north carolina,richmond,"north carolina,richmond"
-79.858856201171875,34.98480224609375,1935,north carolina,richmond,"north carolina,richmond"
-79.88177490234375,35.001991271972656,1935,north carolina,richmond,"north carolina,richmond"
-79.88750457763672,35.013450622558594,1935,north carolina,richmond,"north carolina,richmond"
-79.86458587646484,35.04209899902344,1935,north carolina,richmond,"north carolina,richmond"
-79.87032318115234,35.053558349609375,1935,north carolina,richmond,"north carolina,richmond"
-79.904693603515625,35.07647705078125,1935,north carolina,richmond,"north carolina,richmond"
-79.9104232788086,35.08793640136719,1935,north carolina,richmond,"north carolina,richmond"
-79.9104232788086,35.11085510253906,1935,north carolina,richmond,"north carolina,richmond"
-79.92188262939453,35.11658477783203,1935,north carolina,richmond,"north carolina,richmond"
-79.9448013305664,35.122310638427734,1935,north carolina,richmond,"north carolina,richmond"
-79.97917938232422,35.11085510253906,1935,north carolina,richmond,"north carolina,richmond"
-79.9963607788086,35.093666076660156,1935,north carolina,richmond,"north carolina,richmond"
-80.01355743408203,35.093666076660156,1935,north carolina,richmond,"north carolina,richmond"
-80.07085418701172,35.1280403137207,1935,north carolina,richmond,"north carolina,richmond"
-80.082305908203125,35.139503479003906,1935,north carolina,richmond,"north carolina,richmond"
-80.07658386230469,35.15095901489258,1935,north carolina,richmond,"north carolina,richmond"
-80.04793548583984,35.15095901489258,1935,north carolina,richmond,"north carolina,richmond"
-80.019287109375,35.139503479003906,1935,north carolina,richmond,"north carolina,richmond"
-79.97917938232422,35.168148040771484,1935,north carolina,richmond,"north carolina,richmond"
-79.9104232788086,35.162418365478516,1935,north carolina,richmond,"north carolina,richmond"
-79.88177490234375,35.168148040771484,1935,north carolina,richmond,"north carolina,richmond"
-79.8359375,35.17961120605469,1935,north carolina,richmond,"north carolina,richmond"
-79.70416259765625,35.17387771606445,1935,north carolina,richmond,"north carolina,richmond"
-79.68697357177734,35.17387771606445,1935,north carolina,richmond,"north carolina,richmond"
-79.6411361694336,35.168148040771484,1935,north carolina,richmond,"north carolina,richmond"
-79.6353988647461,35.162418365478516,1935,north carolina,richmond,"north carolina,richmond"
-79.60675811767578,35.15669250488281,1935,north carolina,richmond,"north carolina,richmond"
-79.32601165771484,34.81291580200195,1936,north carolina,robeson,"north carolina,robeson"
-79.17131042480469,34.83010482788086,1936,north carolina,robeson,"north carolina,robeson"
-79.03379821777344,34.956153869628906,1936,north carolina,robeson,"north carolina,robeson"
-78.999420166015625,34.94469451904297,1936,north carolina,robeson,"north carolina,robeson"
-78.94212341308594,34.90459060668945,1936,north carolina,robeson,"north carolina,robeson"
-78.89628601074219,34.83583450317383,1936,north carolina,robeson,"north carolina,robeson"
-78.8275375366211,34.72697448730469,1936,north carolina,robeson,"north carolina,robeson"
-78.79315948486328,34.69832229614258,1936,north carolina,robeson,"north carolina,robeson"
-78.78742980957031,34.65821838378906,1936,north carolina,robeson,"north carolina,robeson"
-78.79888916015625,34.641029357910156,1936,north carolina,robeson,"north carolina,robeson"
-78.8275375366211,34.560813903808594,1936,north carolina,robeson,"north carolina,robeson"
-78.8275375366211,34.53789520263672,1936,north carolina,robeson,"north carolina,robeson"
-78.8275375366211,34.503517150878906,1936,north carolina,robeson,"north carolina,robeson"
-78.8561782836914,34.4806022644043,1936,north carolina,robeson,"north carolina,robeson"
-78.86763763427734,34.45768356323242,1936,north carolina,robeson,"north carolina,robeson"
-78.87910461425781,34.44622039794922,1936,north carolina,robeson,"north carolina,robeson"
-78.92494201660156,34.440494537353516,1936,north carolina,robeson,"north carolina,robeson"
-78.94212341308594,34.42903518676758,1936,north carolina,robeson,"north carolina,robeson"
-78.94212341308594,34.40038299560547,1936,north carolina,robeson,"north carolina,robeson"
-78.96504974365234,34.3889274597168,1936,north carolina,robeson,"north carolina,robeson"
-78.97650146484375,34.3889274597168,1936,north carolina,robeson,"north carolina,robeson"
-78.98223114013672,34.37746810913086,1936,north carolina,robeson,"north carolina,robeson"
-78.98223114013672,34.36027908325195,1936,north carolina,robeson,"north carolina,robeson"
-79.0051498413086,34.34309005737305,1936,north carolina,robeson,"north carolina,robeson"
-79.01087951660156,34.34309005737305,1936,north carolina,robeson,"north carolina,robeson"
-79.01660919189453,34.33163070678711,1936,north carolina,robeson,"north carolina,robeson"
-79.03379821777344,34.3144416809082,1936,north carolina,robeson,"north carolina,robeson"
-79.05671691894531,34.302982330322266,1936,north carolina,robeson,"north carolina,robeson"
-79.44632720947266,34.61238098144531,1936,north carolina,robeson,"north carolina,robeson"
-79.44632720947266,34.61811065673828,1936,north carolina,robeson,"north carolina,robeson"
-79.3088150024414,34.77280807495117,1936,north carolina,robeson,"north carolina,robeson"
-79.32601165771484,34.81291580200195,1936,north carolina,robeson,"north carolina,robeson"
-80.03074645996094,36.54897689819336,1937,north carolina,rockingham,"north carolina,rockingham"
-79.70988464355469,36.54897689819336,1937,north carolina,rockingham,"north carolina,rockingham"
-79.48643493652344,36.54324722290039,1937,north carolina,rockingham,"north carolina,rockingham"
-79.52081298828125,36.233848571777344,1937,north carolina,rockingham,"north carolina,rockingham"
-80.0364761352539,36.24531173706055,1937,north carolina,rockingham,"north carolina,rockingham"
-80.03074645996094,36.54897689819336,1937,north carolina,rockingham,"north carolina,rockingham"
-80.3057632446289,35.506195068359375,1938,north carolina,rowan,"north carolina,rowan"
-80.718292236328125,35.506195068359375,1938,north carolina,rowan,"north carolina,rowan"
-80.76985931396484,35.63797378540039,1938,north carolina,rowan,"north carolina,rowan"
-80.78131866455078,35.64370346069336,1938,north carolina,rowan,"north carolina,rowan"
-80.76985931396484,35.68954086303711,1938,north carolina,rowan,"north carolina,rowan"
-80.7583999633789,35.712459564208984,1938,north carolina,rowan,"north carolina,rowan"
-80.7240219116211,35.781211853027344,1938,north carolina,rowan,"north carolina,rowan"
-80.70683288574219,35.861427307128906,1938,north carolina,rowan,"north carolina,rowan"
-80.672454833984375,35.861427307128906,1938,north carolina,rowan,"north carolina,rowan"
-80.6667251586914,35.84996795654297,1938,north carolina,rowan,"north carolina,rowan"
-80.64954376220703,35.84996795654297,1938,north carolina,rowan,"north carolina,rowan"
-80.6323471069336,35.83278274536133,1938,north carolina,rowan,"north carolina,rowan"
-80.5635986328125,35.81559371948242,1938,north carolina,rowan,"north carolina,rowan"
-80.534942626953125,35.79267501831055,1938,north carolina,rowan,"north carolina,rowan"
-80.50630187988281,35.78694534301758,1938,north carolina,rowan,"north carolina,rowan"
-80.4891128540039,35.781211853027344,1938,north carolina,rowan,"north carolina,rowan"
-80.471923828125,35.7640266418457,1938,north carolina,rowan,"north carolina,rowan"
-80.46046447753906,35.74110794067383,1938,north carolina,rowan,"north carolina,rowan"
-80.43754577636719,35.72964859008789,1938,north carolina,rowan,"north carolina,rowan"
-80.3802490234375,35.72391891479492,1938,north carolina,rowan,"north carolina,rowan"
-80.33441162109375,35.712459564208984,1938,north carolina,rowan,"north carolina,rowan"
-80.32868194580078,35.68954086303711,1938,north carolina,rowan,"north carolina,rowan"
-80.3057632446289,35.64943313598633,1938,north carolina,rowan,"north carolina,rowan"
-80.25419616699219,35.615055084228516,1938,north carolina,rowan,"north carolina,rowan"
-80.219818115234375,35.5806770324707,1938,north carolina,rowan,"north carolina,rowan"
-80.19690704345703,35.53483963012695,1938,north carolina,rowan,"north carolina,rowan"
-80.1797103881836,35.506195068359375,1938,north carolina,rowan,"north carolina,rowan"
-80.3057632446289,35.506195068359375,1938,north carolina,rowan,"north carolina,rowan"
-81.69805145263672,35.58641052246094,1939,north carolina,rutherford,"north carolina,rutherford"
-81.70951080322266,35.35722732543945,1939,north carolina,rutherford,"north carolina,rutherford"
-81.715240478515625,35.34003829956055,1939,north carolina,rutherford,"north carolina,rutherford"
-81.74961853027344,35.254093170166016,1939,north carolina,rutherford,"north carolina,rutherford"
-81.77253723144531,35.19106674194336,1939,north carolina,rutherford,"north carolina,rutherford"
-81.86994171142578,35.19106674194336,1939,north carolina,rutherford,"north carolina,rutherford"
-81.984527587890625,35.19679641723633,1939,north carolina,rutherford,"north carolina,rutherford"
-81.984527587890625,35.24836349487305,1939,north carolina,rutherford,"north carolina,rutherford"
-81.99598693847656,35.27128219604492,1939,north carolina,rutherford,"north carolina,rutherford"
-82.13922882080078,35.4030647277832,1939,north carolina,rutherford,"north carolina,rutherford"
-82.15641784667969,35.408790588378906,1939,north carolina,rutherford,"north carolina,rutherford"
-82.167877197265625,35.414520263671875,1939,north carolina,rutherford,"north carolina,rutherford"
-82.27101135253906,35.39733123779297,1939,north carolina,rutherford,"north carolina,rutherford"
-82.28820037841797,35.42598342895508,1939,north carolina,rutherford,"north carolina,rutherford"
-82.28820037841797,35.44316864013672,1939,north carolina,rutherford,"north carolina,rutherford"
-82.27674102783203,35.47754669189453,1939,north carolina,rutherford,"north carolina,rutherford"
-82.259552001953125,35.47754669189453,1939,north carolina,rutherford,"north carolina,rutherford"
-82.23663330078125,35.49473571777344,1939,north carolina,rutherford,"north carolina,rutherford"
-82.24236297607422,35.506195068359375,1939,north carolina,rutherford,"north carolina,rutherford"
-82.24236297607422,35.51192092895508,1939,north carolina,rutherford,"north carolina,rutherford"
-82.213714599609375,35.53483963012695,1939,north carolina,rutherford,"north carolina,rutherford"
-82.2079849243164,35.52911376953125,1939,north carolina,rutherford,"north carolina,rutherford"
-82.1907958984375,35.52911376953125,1939,north carolina,rutherford,"north carolina,rutherford"
-82.167877197265625,35.52338409423828,1939,north carolina,rutherford,"north carolina,rutherford"
-82.12776947021484,35.53483963012695,1939,north carolina,rutherford,"north carolina,rutherford"
-82.076202392578125,35.53483963012695,1939,north carolina,rutherford,"north carolina,rutherford"
-82.05329132080078,35.53483963012695,1939,north carolina,rutherford,"north carolina,rutherford"
-82.01317596435547,35.552032470703125,1939,north carolina,rutherford,"north carolina,rutherford"
-81.984527587890625,35.54057312011719,1939,north carolina,rutherford,"north carolina,rutherford"
-81.85274505615234,35.54057312011719,1939,north carolina,rutherford,"north carolina,rutherford"
-81.829833984375,35.58641052246094,1939,north carolina,rutherford,"north carolina,rutherford"
-81.77826690673828,35.59786605834961,1939,north carolina,rutherford,"north carolina,rutherford"
-81.76679992675781,35.615055084228516,1939,north carolina,rutherford,"north carolina,rutherford"
-81.74961853027344,35.620784759521484,1939,north carolina,rutherford,"north carolina,rutherford"
-81.73242950439453,35.60932922363281,1939,north carolina,rutherford,"north carolina,rutherford"
-81.69805145263672,35.58641052246094,1939,north carolina,rutherford,"north carolina,rutherford"
-78.62126922607422,35.23117446899414,1940,north carolina,sampson,"north carolina,sampson"
-78.592620849609375,35.254093170166016,1940,north carolina,sampson,"north carolina,sampson"
-78.55824279785156,35.2942008972168,1940,north carolina,sampson,"north carolina,sampson"
-78.54105377197266,35.30565643310547,1940,north carolina,sampson,"north carolina,sampson"
-78.500946044921875,35.254093170166016,1940,north carolina,sampson,"north carolina,sampson"
-78.43218994140625,35.24836349487305,1940,north carolina,sampson,"north carolina,sampson"
-78.30614471435547,35.28274154663086,1940,north carolina,sampson,"north carolina,sampson"
-78.28895568847656,35.26555252075195,1940,north carolina,sampson,"north carolina,sampson"
-78.25457763671875,35.23690414428711,1940,north carolina,sampson,"north carolina,sampson"
-78.24311828613281,35.22544479370117,1940,north carolina,sampson,"north carolina,sampson"
-78.16290283203125,35.19679641723633,1940,north carolina,sampson,"north carolina,sampson"
-78.16290283203125,35.18533706665039,1940,north carolina,sampson,"north carolina,sampson"
-78.1342544555664,34.916046142578125,1940,north carolina,sampson,"north carolina,sampson"
-78.1915512084961,34.73270034790039,1940,north carolina,sampson,"north carolina,sampson"
-78.11133575439453,34.70405578613281,1940,north carolina,sampson,"north carolina,sampson"
-78.1342544555664,34.686866760253906,1940,north carolina,sampson,"north carolina,sampson"
-78.16290283203125,34.66394805908203,1940,north carolina,sampson,"north carolina,sampson"
-78.1858139038086,34.63529968261719,1940,north carolina,sampson,"north carolina,sampson"
-78.21446990966797,34.58946228027344,1940,north carolina,sampson,"north carolina,sampson"
-78.24884796142578,34.560813903808594,1940,north carolina,sampson,"north carolina,sampson"
-78.2832260131836,34.595191955566406,1940,north carolina,sampson,"north carolina,sampson"
-78.317596435546875,34.641029357910156,1940,north carolina,sampson,"north carolina,sampson"
-78.32332611083984,34.66394805908203,1940,north carolina,sampson,"north carolina,sampson"
-78.33479309082031,34.686866760253906,1940,north carolina,sampson,"north carolina,sampson"
-78.34625244140625,34.69832229614258,1940,north carolina,sampson,"north carolina,sampson"
-78.363433837890625,34.709781646728516,1940,north carolina,sampson,"north carolina,sampson"
-78.38636016845703,34.74989318847656,1940,north carolina,sampson,"north carolina,sampson"
-78.4665756225586,34.83010482788086,1940,north carolina,sampson,"north carolina,sampson"
-78.4952163696289,34.847293853759766,1940,north carolina,sampson,"north carolina,sampson"
-78.52959442138672,34.88167190551758,1940,north carolina,sampson,"north carolina,sampson"
-78.5697021484375,34.921775817871094,1940,north carolina,sampson,"north carolina,sampson"
-78.592620849609375,34.94469451904297,1940,north carolina,sampson,"north carolina,sampson"
-78.62126922607422,34.956153869628906,1940,north carolina,sampson,"north carolina,sampson"
-78.64991760253906,34.961883544921875,1940,north carolina,sampson,"north carolina,sampson"
-78.661376953125,34.99053192138672,1940,north carolina,sampson,"north carolina,sampson"
-78.64991760253906,35.02490997314453,1940,north carolina,sampson,"north carolina,sampson"
-78.64991760253906,35.04209899902344,1940,north carolina,sampson,"north carolina,sampson"
-78.661376953125,35.05928421020508,1940,north carolina,sampson,"north carolina,sampson"
-78.661376953125,35.08220291137695,1940,north carolina,sampson,"north carolina,sampson"
-78.65564727783203,35.11085510253906,1940,north carolina,sampson,"north carolina,sampson"
-78.6441879272461,35.139503479003906,1940,north carolina,sampson,"north carolina,sampson"
-78.63272857666016,35.17961120605469,1940,north carolina,sampson,"north carolina,sampson"
-78.63272857666016,35.213985443115234,1940,north carolina,sampson,"north carolina,sampson"
-78.62126922607422,35.23117446899414,1940,north carolina,sampson,"north carolina,sampson"
-79.452056884765625,35.04209899902344,1941,north carolina,scotland,"north carolina,scotland"
-79.406219482421875,35.01918029785156,1941,north carolina,scotland,"north carolina,scotland"
-79.37757873535156,34.97907257080078,1941,north carolina,scotland,"north carolina,scotland"
-79.33746337890625,34.90459060668945,1941,north carolina,scotland,"north carolina,scotland"
-79.32027435302734,34.847293853759766,1941,north carolina,scotland,"north carolina,scotland"
-79.32601165771484,34.81291580200195,1941,north carolina,scotland,"north carolina,scotland"
-79.3088150024414,34.77280807495117,1941,north carolina,scotland,"north carolina,scotland"
-79.44632720947266,34.61811065673828,1941,north carolina,scotland,"north carolina,scotland"
-79.675506591796875,34.801456451416016,1941,north carolina,scotland,"north carolina,scotland"
-79.629669189453125,34.807186126708984,1941,north carolina,scotland,"north carolina,scotland"
-79.61248779296875,34.81864547729492,1941,north carolina,scotland,"north carolina,scotland"
-79.60102844238281,34.83010482788086,1941,north carolina,scotland,"north carolina,scotland"
-79.59529876708984,34.86448287963867,1941,north carolina,scotland,"north carolina,scotland"
-79.5494613647461,34.89885711669922,1941,north carolina,scotland,"north carolina,scotland"
-79.56092071533203,34.98480224609375,1941,north carolina,scotland,"north carolina,scotland"
-79.52081298828125,35.013450622558594,1941,north carolina,scotland,"north carolina,scotland"
-79.497894287109375,35.02490997314453,1941,north carolina,scotland,"north carolina,scotland"
-79.452056884765625,35.04209899902344,1941,north carolina,scotland,"north carolina,scotland"
-80.3057632446289,35.506195068359375,1942,north carolina,stanly,"north carolina,stanly"
-80.1797103881836,35.506195068359375,1942,north carolina,stanly,"north carolina,stanly"
-80.15106964111328,35.47754669189453,1942,north carolina,stanly,"north carolina,stanly"
-80.1224136352539,35.460357666015625,1942,north carolina,stanly,"north carolina,stanly"
-80.1224136352539,35.44890213012695,1942,north carolina,stanly,"north carolina,stanly"
-80.11669158935547,35.420249938964844,1942,north carolina,stanly,"north carolina,stanly"
-80.09950256347656,35.42598342895508,1942,north carolina,stanly,"north carolina,stanly"
-80.082305908203125,35.414520263671875,1942,north carolina,stanly,"north carolina,stanly"
-80.07085418701172,35.4030647277832,1942,north carolina,stanly,"north carolina,stanly"
-80.05366516113281,35.3916015625,1942,north carolina,stanly,"north carolina,stanly"
-80.06512451171875,35.368682861328125,1942,north carolina,stanly,"north carolina,stanly"
-80.0880355834961,35.3113899230957,1942,north carolina,stanly,"north carolina,stanly"
-80.0937728881836,35.27701187133789,1942,north carolina,stanly,"north carolina,stanly"
-80.0937728881836,35.254093170166016,1942,north carolina,stanly,"north carolina,stanly"
-80.07658386230469,35.22544479370117,1942,north carolina,stanly,"north carolina,stanly"
-80.06512451171875,35.213985443115234,1942,north carolina,stanly,"north carolina,stanly"
-80.06512451171875,35.17387771606445,1942,north carolina,stanly,"north carolina,stanly"
-80.07658386230469,35.15095901489258,1942,north carolina,stanly,"north carolina,stanly"
-80.09950256347656,35.162418365478516,1942,north carolina,stanly,"north carolina,stanly"
-80.1224136352539,35.17387771606445,1942,north carolina,stanly,"north carolina,stanly"
-80.13387298583984,35.19106674194336,1942,north carolina,stanly,"north carolina,stanly"
-80.13961029052734,35.19106674194336,1942,north carolina,stanly,"north carolina,stanly"
-80.15106964111328,35.18533706665039,1942,north carolina,stanly,"north carolina,stanly"
-80.15106964111328,35.17387771606445,1942,north carolina,stanly,"north carolina,stanly"
-80.16252136230469,35.17961120605469,1942,north carolina,stanly,"north carolina,stanly"
-80.173980712890625,35.17387771606445,1942,north carolina,stanly,"north carolina,stanly"
-80.173980712890625,35.168148040771484,1942,north carolina,stanly,"north carolina,stanly"
-80.16825103759766,35.15095901489258,1942,north carolina,stanly,"north carolina,stanly"
-80.19117736816406,35.15669250488281,1942,north carolina,stanly,"north carolina,stanly"
-80.20835876464844,35.168148040771484,1942,north carolina,stanly,"north carolina,stanly"
-80.219818115234375,35.162418365478516,1942,north carolina,stanly,"north carolina,stanly"
-80.23701477050781,35.168148040771484,1942,north carolina,stanly,"north carolina,stanly"
-80.25419616699219,35.17961120605469,1942,north carolina,stanly,"north carolina,stanly"
-80.265655517578125,35.208255767822266,1942,north carolina,stanly,"north carolina,stanly"
-80.30003356933594,35.19106674194336,1942,north carolina,stanly,"north carolina,stanly"
-80.3630599975586,35.17387771606445,1942,north carolina,stanly,"north carolina,stanly"
-80.38597869873047,35.17387771606445,1942,north carolina,stanly,"north carolina,stanly"
-80.403167724609375,35.17387771606445,1942,north carolina,stanly,"north carolina,stanly"
-80.42035675048828,35.17387771606445,1942,north carolina,stanly,"north carolina,stanly"
-80.44327545166016,35.168148040771484,1942,north carolina,stanly,"north carolina,stanly"
-80.46619415283203,35.17387771606445,1942,north carolina,stanly,"north carolina,stanly"
-80.47765350341797,35.17961120605469,1942,north carolina,stanly,"north carolina,stanly"
-80.51776123046875,35.19106674194336,1942,north carolina,stanly,"north carolina,stanly"
-80.3057632446289,35.506195068359375,1942,north carolina,stanly,"north carolina,stanly"
-80.0937728881836,36.54897689819336,1943,north carolina,stokes,"north carolina,stokes"
-80.03074645996094,36.54897689819336,1943,north carolina,stokes,"north carolina,stokes"
-80.0364761352539,36.24531173706055,1943,north carolina,stokes,"north carolina,stokes"
-80.44327545166016,36.25676727294922,1943,north carolina,stokes,"north carolina,stokes"
-80.44327545166016,36.55470657348633,1943,north carolina,stokes,"north carolina,stokes"
-80.0937728881836,36.54897689819336,1943,north carolina,stokes,"north carolina,stokes"
-80.88445281982422,36.56044006347656,1944,north carolina,surry,"north carolina,surry"
-80.8328857421875,36.56044006347656,1944,north carolina,surry,"north carolina,surry"
-80.59797668457031,36.56044006347656,1944,north carolina,surry,"north carolina,surry"
-80.44327545166016,36.55470657348633,1944,north carolina,surry,"north carolina,surry"
-80.44327545166016,36.25676727294922,1944,north carolina,surry,"north carolina,surry"
-80.44327545166016,36.233848571777344,1944,north carolina,surry,"north carolina,surry"
-80.471923828125,36.25676727294922,1944,north carolina,surry,"north carolina,surry"
-80.4891128540039,36.26249694824219,1944,north carolina,surry,"north carolina,surry"
-80.51203155517578,36.26249694824219,1944,north carolina,surry,"north carolina,surry"
-80.52922058105469,36.26249694824219,1944,north carolina,surry,"north carolina,surry"
-80.5406723022461,36.273956298828125,1944,north carolina,surry,"north carolina,surry"
-80.55213928222656,36.279685974121094,1944,north carolina,surry,"north carolina,surry"
-80.580780029296875,36.273956298828125,1944,north carolina,surry,"north carolina,surry"
-80.59797668457031,36.273956298828125,1944,north carolina,surry,"north carolina,surry"
-80.61515808105469,36.279685974121094,1944,north carolina,surry,"north carolina,surry"
-80.626617431640625,36.28541564941406,1944,north carolina,surry,"north carolina,surry"
-80.6380844116211,36.279685974121094,1944,north carolina,surry,"north carolina,surry"
-80.6667251586914,36.25676727294922,1944,north carolina,surry,"north carolina,surry"
-80.69538116455078,36.26823043823242,1944,north carolina,surry,"north carolina,surry"
-80.73548889160156,36.26823043823242,1944,north carolina,surry,"north carolina,surry"
-80.74694061279297,36.26823043823242,1944,north carolina,surry,"north carolina,surry"
-80.75267028808594,36.273956298828125,1944,north carolina,surry,"north carolina,surry"
-80.76985931396484,36.279685974121094,1944,north carolina,surry,"north carolina,surry"
-80.77559661865234,36.279685974121094,1944,north carolina,surry,"north carolina,surry"
-80.78704833984375,36.26823043823242,1944,north carolina,surry,"north carolina,surry"
-80.80423736572266,36.25676727294922,1944,north carolina,surry,"north carolina,surry"
-80.8328857421875,36.25676727294922,1944,north carolina,surry,"north carolina,surry"
-80.87872314453125,36.233848571777344,1944,north carolina,surry,"north carolina,surry"
-80.87872314453125,36.30260467529297,1944,north carolina,surry,"north carolina,surry"
-80.88445281982422,36.33125305175781,1944,north carolina,surry,"north carolina,surry"
-80.9016342163086,36.34844207763672,1944,north carolina,surry,"north carolina,surry"
-80.91883087158203,36.365631103515625,1944,north carolina,surry,"north carolina,surry"
-80.93601989746094,36.371360778808594,1944,north carolina,surry,"north carolina,surry"
-80.95320892333984,36.37709045410156,1944,north carolina,surry,"north carolina,surry"
-80.96466827392578,36.40000915527344,1944,north carolina,surry,"north carolina,surry"
-80.987579345703125,36.405738830566406,1944,north carolina,surry,"north carolina,surry"
-80.97039794921875,36.43438720703125,1944,north carolina,surry,"north carolina,surry"
-80.97039794921875,36.457305908203125,1944,north carolina,surry,"north carolina,surry"
-80.97039794921875,36.46876525878906,1944,north carolina,surry,"north carolina,surry"
-80.94747161865234,36.4859504699707,1944,north carolina,surry,"north carolina,surry"
-80.93029022216797,36.50886917114258,1944,north carolina,surry,"north carolina,surry"
-80.93601989746094,36.526058197021484,1944,north carolina,surry,"north carolina,surry"
-80.93029022216797,36.53752136230469,1944,north carolina,surry,"north carolina,surry"
-80.88445281982422,36.56044006347656,1944,north carolina,surry,"north carolina,surry"
-83.72059631347656,35.26555252075195,1945,north carolina,swain,"north carolina,swain"
-83.71485900878906,35.2942008972168,1945,north carolina,swain,"north carolina,swain"
-83.703399658203125,35.3113899230957,1945,north carolina,swain,"north carolina,swain"
-83.68048858642578,35.328575134277344,1945,north carolina,swain,"north carolina,swain"
-83.6575698852539,35.345767974853516,1945,north carolina,swain,"north carolina,swain"
-83.62318420410156,35.35722732543945,1945,north carolina,swain,"north carolina,swain"
-83.60600280761719,35.368682861328125,1945,north carolina,swain,"north carolina,swain"
-83.59454345703125,35.4030647277832,1945,north carolina,swain,"north carolina,swain"
-83.58881378173828,35.420249938964844,1945,north carolina,swain,"north carolina,swain"
-83.57734680175781,35.42598342895508,1945,north carolina,swain,"north carolina,swain"
-83.58308410644531,35.43743896484375,1945,north carolina,swain,"north carolina,swain"
-83.61173248291016,35.42598342895508,1945,north carolina,swain,"north carolina,swain"
-83.64611053466797,35.43743896484375,1945,north carolina,swain,"north carolina,swain"
-83.6575698852539,35.42598342895508,1945,north carolina,swain,"north carolina,swain"
-83.69767761230469,35.43743896484375,1945,north carolina,swain,"north carolina,swain"
-83.76643371582031,35.44890213012695,1945,north carolina,swain,"north carolina,swain"
-83.795074462890625,35.454627990722656,1945,north carolina,swain,"north carolina,swain"
-83.85810852050781,35.44890213012695,1945,north carolina,swain,"north carolina,swain"
-83.88101959228516,35.454627990722656,1945,north carolina,swain,"north carolina,swain"
-83.90966796875,35.454627990722656,1945,north carolina,swain,"north carolina,swain"
-83.9268569946289,35.44890213012695,1945,north carolina,swain,"north carolina,swain"
-83.94977569580078,35.460357666015625,1945,north carolina,swain,"north carolina,swain"
-83.89820861816406,35.49473571777344,1945,north carolina,swain,"north carolina,swain"
-83.840911865234375,35.52911376953125,1945,north carolina,swain,"north carolina,swain"
-83.78934478759766,35.54057312011719,1945,north carolina,swain,"north carolina,swain"
-83.73778533935547,35.56349182128906,1945,north carolina,swain,"north carolina,swain"
-83.68048858642578,35.574947357177734,1945,north carolina,swain,"north carolina,swain"
-83.6575698852539,35.574947357177734,1945,north carolina,swain,"north carolina,swain"
-83.59454345703125,35.56922149658203,1945,north carolina,swain,"north carolina,swain"
-83.51432800292969,35.55775833129883,1945,north carolina,swain,"north carolina,swain"
-83.49140930175781,35.56922149658203,1945,north carolina,swain,"north carolina,swain"
-83.45130920410156,35.59786605834961,1945,north carolina,swain,"north carolina,swain"
-83.42838287353516,35.620784759521484,1945,north carolina,swain,"north carolina,swain"
-83.39973449707031,35.62651443481445,1945,north carolina,swain,"north carolina,swain"
-83.37109375,35.64370346069336,1945,north carolina,swain,"north carolina,swain"
-83.35389709472656,35.65516662597656,1945,north carolina,swain,"north carolina,swain"
-83.32525634765625,35.666622161865234,1945,north carolina,swain,"north carolina,swain"
-83.296600341796875,35.666622161865234,1945,north carolina,swain,"north carolina,swain"
-83.2794189453125,35.67808151245117,1945,north carolina,swain,"north carolina,swain"
-83.2564926147461,35.70100021362305,1945,north carolina,swain,"north carolina,swain"
-83.23358154296875,35.68954086303711,1945,north carolina,swain,"north carolina,swain"
-83.2049331665039,35.68954086303711,1945,north carolina,swain,"north carolina,swain"
-83.18201446533203,35.68381118774414,1945,north carolina,swain,"north carolina,swain"
-83.187744140625,35.67808151245117,1945,north carolina,swain,"north carolina,swain"
-83.2049331665039,35.666622161865234,1945,north carolina,swain,"north carolina,swain"
-83.21065521240234,35.65516662597656,1945,north carolina,swain,"north carolina,swain"
-83.187744140625,35.63224792480469,1945,north carolina,swain,"north carolina,swain"
-83.187744140625,35.59786605834961,1945,north carolina,swain,"north carolina,swain"
-83.15909576416016,35.56922149658203,1945,north carolina,swain,"north carolina,swain"
-83.164825439453125,35.55775833129883,1945,north carolina,swain,"north carolina,swain"
-83.17054748535156,35.54057312011719,1945,north carolina,swain,"north carolina,swain"
-83.187744140625,35.52338409423828,1945,north carolina,swain,"north carolina,swain"
-83.21638488769531,35.52911376953125,1945,north carolina,swain,"north carolina,swain"
-83.33097839355469,35.47754669189453,1945,north carolina,swain,"north carolina,swain"
-83.35389709472656,35.47754669189453,1945,north carolina,swain,"north carolina,swain"
-83.35389709472656,35.42598342895508,1945,north carolina,swain,"north carolina,swain"
-83.33670806884766,35.3916015625,1945,north carolina,swain,"north carolina,swain"
-83.33097839355469,35.368682861328125,1945,north carolina,swain,"north carolina,swain"
-83.33670806884766,35.34003829956055,1945,north carolina,swain,"north carolina,swain"
-83.37681579589844,35.328575134277344,1945,north carolina,swain,"north carolina,swain"
-83.39400482177734,35.328575134277344,1945,north carolina,swain,"north carolina,swain"
-83.42838287353516,35.32284927368164,1945,north carolina,swain,"north carolina,swain"
-83.44557189941406,35.32284927368164,1945,north carolina,swain,"north carolina,swain"
-83.4742202758789,35.299930572509766,1945,north carolina,swain,"north carolina,swain"
-83.49713897705078,35.299930572509766,1945,north carolina,swain,"north carolina,swain"
-83.58881378173828,35.28274154663086,1945,north carolina,swain,"north carolina,swain"
-83.62892150878906,35.28847122192383,1945,north carolina,swain,"north carolina,swain"
-83.66902160644531,35.28274154663086,1945,north carolina,swain,"north carolina,swain"
-83.69194793701172,35.27701187133789,1945,north carolina,swain,"north carolina,swain"
-83.72059631347656,35.26555252075195,1945,north carolina,swain,"north carolina,swain"
-82.59186553955078,35.139503479003906,1946,north carolina,transylvania,"north carolina,transylvania"
-82.6434326171875,35.1280403137207,1946,north carolina,transylvania,"north carolina,transylvania"
-82.67207336425781,35.1280403137207,1946,north carolina,transylvania,"north carolina,transylvania"
-82.69499969482422,35.13377380371094,1946,north carolina,transylvania,"north carolina,transylvania"
-82.70072937011719,35.11658477783203,1946,north carolina,transylvania,"north carolina,transylvania"
-82.70072937011719,35.099395751953125,1946,north carolina,transylvania,"north carolina,transylvania"
-82.7522964477539,35.07647705078125,1946,north carolina,transylvania,"north carolina,transylvania"
-82.76948547363281,35.07074737548828,1946,north carolina,transylvania,"north carolina,transylvania"
-82.78667449951172,35.08220291137695,1946,north carolina,transylvania,"north carolina,transylvania"
-82.8038558959961,35.08220291137695,1946,north carolina,transylvania,"north carolina,transylvania"
-82.86688995361328,35.06501770019531,1946,north carolina,transylvania,"north carolina,transylvania"
-82.9872055053711,35.02490997314453,1946,north carolina,transylvania,"north carolina,transylvania"
-83.05023193359375,35.05928421020508,1946,north carolina,transylvania,"north carolina,transylvania"
-82.97574615478516,35.15095901489258,1946,north carolina,transylvania,"north carolina,transylvania"
-82.9872055053711,35.162418365478516,1946,north carolina,transylvania,"north carolina,transylvania"
-82.9872055053711,35.17387771606445,1946,north carolina,transylvania,"north carolina,transylvania"
-82.9872055053711,35.18533706665039,1946,north carolina,transylvania,"north carolina,transylvania"
-82.97574615478516,35.19679641723633,1946,north carolina,transylvania,"north carolina,transylvania"
-82.96428680419922,35.213985443115234,1946,north carolina,transylvania,"north carolina,transylvania"
-82.95283508300781,35.213985443115234,1946,north carolina,transylvania,"north carolina,transylvania"
-82.95283508300781,35.23690414428711,1946,north carolina,transylvania,"north carolina,transylvania"
-82.9299087524414,35.23117446899414,1946,north carolina,transylvania,"north carolina,transylvania"
-82.92417907714844,35.27128219604492,1946,north carolina,transylvania,"north carolina,transylvania"
-82.91844940185547,35.299930572509766,1946,north carolina,transylvania,"north carolina,transylvania"
-82.88407135009766,35.3113899230957,1946,north carolina,transylvania,"north carolina,transylvania"
-82.84969329833984,35.3113899230957,1946,north carolina,transylvania,"north carolina,transylvania"
-82.8382339477539,35.32284927368164,1946,north carolina,transylvania,"north carolina,transylvania"
-82.78667449951172,35.3916015625,1946,north carolina,transylvania,"north carolina,transylvania"
-82.7522964477539,35.420249938964844,1946,north carolina,transylvania,"north carolina,transylvania"
-82.6606216430664,35.33430862426758,1946,north carolina,transylvania,"north carolina,transylvania"
-82.63197326660156,35.30565643310547,1946,north carolina,transylvania,"north carolina,transylvania"
-82.620513916015625,35.27128219604492,1946,north carolina,transylvania,"north carolina,transylvania"
-82.60905456542969,35.24263381958008,1946,north carolina,transylvania,"north carolina,transylvania"
-82.59186553955078,35.139503479003906,1946,north carolina,transylvania,"north carolina,transylvania"
-76.146087646484375,35.70100021362305,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.16900634765625,35.69527053833008,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.16900634765625,35.6723518371582,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.2033920288086,35.620784759521484,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.21484375,35.60932922363281,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.26641082763672,35.59786605834961,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.3065185546875,35.615055084228516,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.31224822998047,35.69527053833008,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.398193359375,35.70100021362305,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.398193359375,35.798404693603516,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.35235595703125,35.867156982421875,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.375274658203125,35.912994384765625,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.375274658203125,35.92445373535156,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.34662628173828,35.92445373535156,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.31224822998047,35.93018341064453,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.30078887939453,35.9359130859375,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.283599853515625,35.958831787109375,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.2320327758789,35.97602081298828,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.146087646484375,35.98175048828125,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.07733917236328,35.98175048828125,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.0372314453125,35.97029113769531,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.02577209472656,35.958831787109375,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.054412841796875,35.94164276123047,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.0200424194336,35.93018341064453,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.03150177001953,35.88434600830078,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.060150146484375,35.87862014770508,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.07733917236328,35.872886657714844,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.07733917236328,35.861427307128906,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.054412841796875,35.84996795654297,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.0486831665039,35.80413055419922,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.0486831665039,35.79267501831055,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.08306884765625,35.78694534301758,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.09452056884766,35.77548599243164,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.09452056884766,35.7640266418457,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.060150146484375,35.752567291259766,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.0486831665039,35.7468376159668,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.054412841796875,35.72964859008789,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.04296112060547,35.69527053833008,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.054412841796875,35.67808151245117,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.105987548828125,35.69527053833008,1947,north carolina,tyrrell,"north carolina,tyrrell"
-76.146087646484375,35.70100021362305,1947,north carolina,tyrrell,"north carolina,tyrrell"
-80.32295989990234,34.81291580200195,1948,north carolina,union,"north carolina,union"
-80.5406723022461,34.81291580200195,1948,north carolina,union,"north carolina,union"
-80.78131866455078,34.81864547729492,1948,north carolina,union,"north carolina,union"
-80.77559661865234,34.92750930786133,1948,north carolina,union,"north carolina,union"
-80.86153411865234,35.02490997314453,1948,north carolina,union,"north carolina,union"
-80.78131866455078,35.02490997314453,1948,north carolina,union,"north carolina,union"
-80.5750503540039,35.19679641723633,1948,north carolina,union,"north carolina,union"
-80.51776123046875,35.19106674194336,1948,north carolina,union,"north carolina,union"
-80.47765350341797,35.17961120605469,1948,north carolina,union,"north carolina,union"
-80.46619415283203,35.17387771606445,1948,north carolina,union,"north carolina,union"
-80.44327545166016,35.168148040771484,1948,north carolina,union,"north carolina,union"
-80.42035675048828,35.17387771606445,1948,north carolina,union,"north carolina,union"
-80.403167724609375,35.17387771606445,1948,north carolina,union,"north carolina,union"
-80.38597869873047,35.17387771606445,1948,north carolina,union,"north carolina,union"
-80.3630599975586,35.17387771606445,1948,north carolina,union,"north carolina,union"
-80.30003356933594,35.19106674194336,1948,north carolina,union,"north carolina,union"
-80.32295989990234,34.81291580200195,1948,north carolina,union,"north carolina,union"
-78.317596435546875,36.53752136230469,1949,north carolina,vance,"north carolina,vance"
-78.2774887084961,36.31406784057617,1949,north carolina,vance,"north carolina,vance"
-78.2832260131836,36.2911491394043,1949,north carolina,vance,"north carolina,vance"
-78.317596435546875,36.25676727294922,1949,north carolina,vance,"north carolina,vance"
-78.33479309082031,36.22239303588867,1949,north carolina,vance,"north carolina,vance"
-78.38636016845703,36.22239303588867,1949,north carolina,vance,"north carolina,vance"
-78.41500091552734,36.159366607666016,1949,north carolina,vance,"north carolina,vance"
-78.500946044921875,36.17655563354492,1949,north carolina,vance,"north carolina,vance"
-78.500946044921875,36.46876525878906,1949,north carolina,vance,"north carolina,vance"
-78.4952163696289,36.4859504699707,1949,north carolina,vance,"north carolina,vance"
-78.44364929199219,36.53752136230469,1949,north carolina,vance,"north carolina,vance"
-78.317596435546875,36.53752136230469,1949,north carolina,vance,"north carolina,vance"
-78.90201568603516,35.8557014465332,1950,north carolina,wake,"north carolina,wake"
-78.84471893310547,35.8557014465332,1950,north carolina,wake,"north carolina,wake"
-78.81034088134766,35.918724060058594,1950,north carolina,wake,"north carolina,wake"
-78.770233154296875,35.918724060058594,1950,north carolina,wake,"north carolina,wake"
-78.7358627319336,35.9359130859375,1950,north carolina,wake,"north carolina,wake"
-78.71294403076172,35.97029113769531,1950,north carolina,wake,"north carolina,wake"
-78.71294403076172,35.99320983886719,1950,north carolina,wake,"north carolina,wake"
-78.71294403076172,36.01612854003906,1950,north carolina,wake,"north carolina,wake"
-78.724395751953125,36.027584075927734,1950,north carolina,wake,"north carolina,wake"
-78.74159240722656,36.02185821533203,1950,north carolina,wake,"north carolina,wake"
-78.75878143310547,36.027584075927734,1950,north carolina,wake,"north carolina,wake"
-78.75878143310547,36.044776916503906,1950,north carolina,wake,"north carolina,wake"
-78.75878143310547,36.06196594238281,1950,north carolina,wake,"north carolina,wake"
-78.68428802490234,36.06196594238281,1950,north carolina,wake,"north carolina,wake"
-78.53532409667969,36.004669189453125,1950,north carolina,wake,"north carolina,wake"
-78.44364929199219,35.97602081298828,1950,north carolina,wake,"north carolina,wake"
-78.42646789550781,35.94737243652344,1950,north carolina,wake,"north carolina,wake"
-78.39781188964844,35.9359130859375,1950,north carolina,wake,"north carolina,wake"
-78.39208221435547,35.93018341064453,1950,north carolina,wake,"north carolina,wake"
-78.363433837890625,35.92445373535156,1950,north carolina,wake,"north carolina,wake"
-78.35197448730469,35.918724060058594,1950,north carolina,wake,"north carolina,wake"
-78.34625244140625,35.907264709472656,1950,north carolina,wake,"north carolina,wake"
-78.29468536376953,35.87862014770508,1950,north carolina,wake,"north carolina,wake"
-78.2774887084961,35.867156982421875,1950,north carolina,wake,"north carolina,wake"
-78.24884796142578,35.81559371948242,1950,north carolina,wake,"north carolina,wake"
-78.47802734375,35.70100021362305,1950,north carolina,wake,"north carolina,wake"
-78.70721435546875,35.51765441894531,1950,north carolina,wake,"north carolina,wake"
-78.9134750366211,35.58641052246094,1950,north carolina,wake,"north carolina,wake"
-78.98796081542969,35.60932922363281,1950,north carolina,wake,"north carolina,wake"
-78.90201568603516,35.8557014465332,1950,north carolina,wake,"north carolina,wake"
-78.0425796508789,36.53752136230469,1951,north carolina,warren,"north carolina,warren"
-77.89361572265625,36.53752136230469,1951,north carolina,warren,"north carolina,warren"
-77.89361572265625,36.50886917114258,1951,north carolina,warren,"north carolina,warren"
-77.89361572265625,36.44011306762695,1951,north carolina,warren,"north carolina,warren"
-77.89361572265625,36.365631103515625,1951,north carolina,warren,"north carolina,warren"
-77.92799377441406,36.273956298828125,1951,north carolina,warren,"north carolina,warren"
-77.956634521484375,36.233848571777344,1951,north carolina,warren,"north carolina,warren"
-77.99101257324219,36.18801498413086,1951,north carolina,warren,"north carolina,warren"
-78.01966857910156,36.205204010009766,1951,north carolina,warren,"north carolina,warren"
-78.094146728515625,36.21665954589844,1951,north carolina,warren,"north carolina,warren"
-78.1170654296875,36.22239303588867,1951,north carolina,warren,"north carolina,warren"
-78.12852478027344,36.233848571777344,1951,north carolina,warren,"north carolina,warren"
-78.1342544555664,36.233848571777344,1951,north carolina,warren,"north carolina,warren"
-78.16290283203125,36.233848571777344,1951,north carolina,warren,"north carolina,warren"
-78.23738861083984,36.251041412353516,1951,north carolina,warren,"north carolina,warren"
-78.2832260131836,36.251041412353516,1951,north carolina,warren,"north carolina,warren"
-78.28895568847656,36.25676727294922,1951,north carolina,warren,"north carolina,warren"
-78.317596435546875,36.25676727294922,1951,north carolina,warren,"north carolina,warren"
-78.2832260131836,36.2911491394043,1951,north carolina,warren,"north carolina,warren"
-78.2774887084961,36.31406784057617,1951,north carolina,warren,"north carolina,warren"
-78.317596435546875,36.53752136230469,1951,north carolina,warren,"north carolina,warren"
-78.0425796508789,36.53752136230469,1951,north carolina,warren,"north carolina,warren"
-76.8279037475586,35.69527053833008,1952,north carolina,washington,"north carolina,washington"
-76.81645202636719,35.74110794067383,1952,north carolina,washington,"north carolina,washington"
-76.80499267578125,35.7640266418457,1952,north carolina,washington,"north carolina,washington"
-76.782073974609375,35.81559371948242,1952,north carolina,washington,"north carolina,washington"
-76.7763442993164,35.84423828125,1952,north carolina,washington,"north carolina,washington"
-76.77061462402344,35.87862014770508,1952,north carolina,washington,"north carolina,washington"
-76.74769592285156,35.88434600830078,1952,north carolina,washington,"north carolina,washington"
-76.736236572265625,35.90153884887695,1952,north carolina,washington,"north carolina,washington"
-76.72477722167969,35.918724060058594,1952,north carolina,washington,"north carolina,washington"
-76.67893981933594,35.918724060058594,1952,north carolina,washington,"north carolina,washington"
-76.552886962890625,35.94164276123047,1952,north carolina,washington,"north carolina,washington"
-76.507049560546875,35.94164276123047,1952,north carolina,washington,"north carolina,washington"
-76.466949462890625,35.94737243652344,1952,north carolina,washington,"north carolina,washington"
-76.44403076171875,35.97029113769531,1952,north carolina,washington,"north carolina,washington"
-76.415374755859375,35.97602081298828,1952,north carolina,washington,"north carolina,washington"
-76.398193359375,35.97602081298828,1952,north carolina,washington,"north carolina,washington"
-76.38673400878906,35.96455764770508,1952,north carolina,washington,"north carolina,washington"
-76.38673400878906,35.94737243652344,1952,north carolina,washington,"north carolina,washington"
-76.38673400878906,35.93018341064453,1952,north carolina,washington,"north carolina,washington"
-76.375274658203125,35.92445373535156,1952,north carolina,washington,"north carolina,washington"
-76.375274658203125,35.912994384765625,1952,north carolina,washington,"north carolina,washington"
-76.35235595703125,35.867156982421875,1952,north carolina,washington,"north carolina,washington"
-76.398193359375,35.798404693603516,1952,north carolina,washington,"north carolina,washington"
-76.398193359375,35.70100021362305,1952,north carolina,washington,"north carolina,washington"
-76.63310241699219,35.70100021362305,1952,north carolina,washington,"north carolina,washington"
-76.8279037475586,35.69527053833008,1952,north carolina,washington,"north carolina,washington"
-81.81837463378906,36.113529205322266,1953,north carolina,watauga,"north carolina,watauga"
-81.829833984375,36.165096282958984,1953,north carolina,watauga,"north carolina,watauga"
-81.85847473144531,36.17655563354492,1953,north carolina,watauga,"north carolina,watauga"
-81.85847473144531,36.1994743347168,1953,north carolina,watauga,"north carolina,watauga"
-81.87567138671875,36.22812271118164,1953,north carolina,watauga,"north carolina,watauga"
-81.86994171142578,36.233848571777344,1953,north carolina,watauga,"north carolina,watauga"
-81.85847473144531,36.233848571777344,1953,north carolina,watauga,"north carolina,watauga"
-81.8470230102539,36.233848571777344,1953,north carolina,watauga,"north carolina,watauga"
-81.8470230102539,36.251041412353516,1953,north carolina,watauga,"north carolina,watauga"
-81.86994171142578,36.325523376464844,1953,north carolina,watauga,"north carolina,watauga"
-81.829833984375,36.34844207763672,1953,north carolina,watauga,"north carolina,watauga"
-81.80118560791016,36.34844207763672,1953,north carolina,watauga,"north carolina,watauga"
-81.7553482055664,36.34271240234375,1953,north carolina,watauga,"north carolina,watauga"
-81.715240478515625,36.34271240234375,1953,north carolina,watauga,"north carolina,watauga"
-81.715240478515625,36.365631103515625,1953,north carolina,watauga,"north carolina,watauga"
-81.7209701538086,36.38282012939453,1953,north carolina,watauga,"north carolina,watauga"
-81.70378112792969,36.371360778808594,1953,north carolina,watauga,"north carolina,watauga"
-81.65794372558594,36.34844207763672,1953,north carolina,watauga,"north carolina,watauga"
-81.6350326538086,36.33698272705078,1953,north carolina,watauga,"north carolina,watauga"
-81.577728271484375,36.28541564941406,1953,north carolina,watauga,"north carolina,watauga"
-81.56053924560547,36.279685974121094,1953,north carolina,watauga,"north carolina,watauga"
-81.50325012207031,36.233848571777344,1953,north carolina,watauga,"north carolina,watauga"
-81.4803237915039,36.22239303588867,1953,north carolina,watauga,"north carolina,watauga"
-81.55481719970703,36.119258880615234,1953,north carolina,watauga,"north carolina,watauga"
-81.6292953491211,36.119258880615234,1953,north carolina,watauga,"north carolina,watauga"
-81.65794372558594,36.119258880615234,1953,north carolina,watauga,"north carolina,watauga"
-81.68087005615234,36.119258880615234,1953,north carolina,watauga,"north carolina,watauga"
-81.81837463378906,36.113529205322266,1953,north carolina,watauga,"north carolina,watauga"
-78.30614471435547,35.28274154663086,1954,north carolina,wayne,"north carolina,wayne"
-78.28895568847656,35.3113899230957,1954,north carolina,wayne,"north carolina,wayne"
-78.26603698730469,35.3113899230957,1954,north carolina,wayne,"north carolina,wayne"
-78.23738861083984,35.32284927368164,1954,north carolina,wayne,"north carolina,wayne"
-78.21446990966797,35.328575134277344,1954,north carolina,wayne,"north carolina,wayne"
-78.208740234375,35.35149383544922,1954,north carolina,wayne,"north carolina,wayne"
-78.18009185791016,35.35149383544922,1954,north carolina,wayne,"north carolina,wayne"
-78.16863250732422,35.35722732543945,1954,north carolina,wayne,"north carolina,wayne"
-78.15144348144531,35.42598342895508,1954,north carolina,wayne,"north carolina,wayne"
-78.094146728515625,35.53483963012695,1954,north carolina,wayne,"north carolina,wayne"
-78.07122802734375,35.58641052246094,1954,north carolina,wayne,"north carolina,wayne"
-78.07122802734375,35.592140197753906,1954,north carolina,wayne,"north carolina,wayne"
-78.01966857910156,35.58641052246094,1954,north carolina,wayne,"north carolina,wayne"
-77.8305892944336,35.58641052246094,1954,north carolina,wayne,"north carolina,wayne"
-77.8305892944336,35.56349182128906,1954,north carolina,wayne,"north carolina,wayne"
-77.8305892944336,35.460357666015625,1954,north carolina,wayne,"north carolina,wayne"
-77.8305892944336,35.43743896484375,1954,north carolina,wayne,"north carolina,wayne"
-77.819122314453125,35.420249938964844,1954,north carolina,wayne,"north carolina,wayne"
-77.81340026855469,35.4030647277832,1954,north carolina,wayne,"north carolina,wayne"
-77.80767059326172,35.3916015625,1954,north carolina,wayne,"north carolina,wayne"
-77.819122314453125,35.36295700073242,1954,north carolina,wayne,"north carolina,wayne"
-77.8248519897461,35.35149383544922,1954,north carolina,wayne,"north carolina,wayne"
-77.83631896972656,35.18533706665039,1954,north carolina,wayne,"north carolina,wayne"
-77.89933776855469,35.168148040771484,1954,north carolina,wayne,"north carolina,wayne"
-77.9222640991211,35.17961120605469,1954,north carolina,wayne,"north carolina,wayne"
-77.93944549560547,35.18533706665039,1954,north carolina,wayne,"north carolina,wayne"
-77.96236419677734,35.17961120605469,1954,north carolina,wayne,"north carolina,wayne"
-77.98528289794922,35.17961120605469,1954,north carolina,wayne,"north carolina,wayne"
-78.002471923828125,35.19106674194336,1954,north carolina,wayne,"north carolina,wayne"
-78.03112030029297,35.19679641723633,1954,north carolina,wayne,"north carolina,wayne"
-78.05403900146484,35.19679641723633,1954,north carolina,wayne,"north carolina,wayne"
-78.05977630615234,35.18533706665039,1954,north carolina,wayne,"north carolina,wayne"
-78.07122802734375,35.17961120605469,1954,north carolina,wayne,"north carolina,wayne"
-78.16290283203125,35.18533706665039,1954,north carolina,wayne,"north carolina,wayne"
-78.16290283203125,35.19679641723633,1954,north carolina,wayne,"north carolina,wayne"
-78.24311828613281,35.22544479370117,1954,north carolina,wayne,"north carolina,wayne"
-78.25457763671875,35.23690414428711,1954,north carolina,wayne,"north carolina,wayne"
-78.28895568847656,35.26555252075195,1954,north carolina,wayne,"north carolina,wayne"
-78.30614471435547,35.28274154663086,1954,north carolina,wayne,"north carolina,wayne"
-81.55481719970703,36.119258880615234,1955,north carolina,wilkes,"north carolina,wilkes"
-81.4803237915039,36.22239303588867,1955,north carolina,wilkes,"north carolina,wilkes"
-81.50325012207031,36.233848571777344,1955,north carolina,wilkes,"north carolina,wilkes"
-81.4803237915039,36.26823043823242,1955,north carolina,wilkes,"north carolina,wilkes"
-81.45741271972656,36.26823043823242,1955,north carolina,wilkes,"north carolina,wilkes"
-81.440216064453125,36.279685974121094,1955,north carolina,wilkes,"north carolina,wilkes"
-81.42303466796875,36.2911491394043,1955,north carolina,wilkes,"north carolina,wilkes"
-81.3943862915039,36.2911491394043,1955,north carolina,wilkes,"north carolina,wilkes"
-81.38292694091797,36.2911491394043,1955,north carolina,wilkes,"north carolina,wilkes"
-81.37146759033203,36.30833435058594,1955,north carolina,wilkes,"north carolina,wilkes"
-81.36573791503906,36.33125305175781,1955,north carolina,wilkes,"north carolina,wilkes"
-81.38292694091797,36.359901428222656,1955,north carolina,wilkes,"north carolina,wilkes"
-81.37146759033203,36.365631103515625,1955,north carolina,wilkes,"north carolina,wilkes"
-81.33135986328125,36.3885498046875,1955,north carolina,wilkes,"north carolina,wilkes"
-81.29698181152344,36.37709045410156,1955,north carolina,wilkes,"north carolina,wilkes"
-81.27406311035156,36.37709045410156,1955,north carolina,wilkes,"north carolina,wilkes"
-81.22823333740234,36.39427947998047,1955,north carolina,wilkes,"north carolina,wilkes"
-81.20530700683594,36.405738830566406,1955,north carolina,wilkes,"north carolina,wilkes"
-81.19384765625,36.42292785644531,1955,north carolina,wilkes,"north carolina,wilkes"
-81.15373992919922,36.42292785644531,1955,north carolina,wilkes,"north carolina,wilkes"
-81.13655853271484,36.43438720703125,1955,north carolina,wilkes,"north carolina,wilkes"
-81.1193618774414,36.43438720703125,1955,north carolina,wilkes,"north carolina,wilkes"
-81.09645080566406,36.42865753173828,1955,north carolina,wilkes,"north carolina,wilkes"
-81.0849838256836,36.42292785644531,1955,north carolina,wilkes,"north carolina,wilkes"
-81.05061340332031,36.42292785644531,1955,north carolina,wilkes,"north carolina,wilkes"
-81.04488372802734,36.3885498046875,1955,north carolina,wilkes,"north carolina,wilkes"
-81.01050567626953,36.3885498046875,1955,north carolina,wilkes,"north carolina,wilkes"
-80.987579345703125,36.405738830566406,1955,north carolina,wilkes,"north carolina,wilkes"
-80.96466827392578,36.40000915527344,1955,north carolina,wilkes,"north carolina,wilkes"
-80.95320892333984,36.37709045410156,1955,north carolina,wilkes,"north carolina,wilkes"
-80.93601989746094,36.371360778808594,1955,north carolina,wilkes,"north carolina,wilkes"
-80.91883087158203,36.365631103515625,1955,north carolina,wilkes,"north carolina,wilkes"
-80.9016342163086,36.34844207763672,1955,north carolina,wilkes,"north carolina,wilkes"
-80.88445281982422,36.33125305175781,1955,north carolina,wilkes,"north carolina,wilkes"
-80.87872314453125,36.30260467529297,1955,north carolina,wilkes,"north carolina,wilkes"
-80.87872314453125,36.233848571777344,1955,north carolina,wilkes,"north carolina,wilkes"
-80.88445281982422,36.06196594238281,1955,north carolina,wilkes,"north carolina,wilkes"
-80.9990463256836,36.06196594238281,1955,north carolina,wilkes,"north carolina,wilkes"
-81.03914642333984,36.073421478271484,1955,north carolina,wilkes,"north carolina,wilkes"
-81.06779479980469,36.06196594238281,1955,north carolina,wilkes,"north carolina,wilkes"
-81.0907211303711,36.073421478271484,1955,north carolina,wilkes,"north carolina,wilkes"
-81.15373992919922,36.06196594238281,1955,north carolina,wilkes,"north carolina,wilkes"
-81.16519927978516,36.05623245239258,1955,north carolina,wilkes,"north carolina,wilkes"
-81.170928955078125,36.0333137512207,1955,north carolina,wilkes,"north carolina,wilkes"
-81.1823959350586,36.027584075927734,1955,north carolina,wilkes,"north carolina,wilkes"
-81.19957733154297,36.0333137512207,1955,north carolina,wilkes,"north carolina,wilkes"
-81.23395538330078,36.0333137512207,1955,north carolina,wilkes,"north carolina,wilkes"
-81.27406311035156,36.03904724121094,1955,north carolina,wilkes,"north carolina,wilkes"
-81.3027114868164,36.0333137512207,1955,north carolina,wilkes,"north carolina,wilkes"
-81.33708953857422,36.01612854003906,1955,north carolina,wilkes,"north carolina,wilkes"
-81.34854888916016,36.027584075927734,1955,north carolina,wilkes,"north carolina,wilkes"
-81.37146759033203,36.03904724121094,1955,north carolina,wilkes,"north carolina,wilkes"
-81.36573791503906,36.06196594238281,1955,north carolina,wilkes,"north carolina,wilkes"
-81.38865661621094,36.073421478271484,1955,north carolina,wilkes,"north carolina,wilkes"
-81.41157531738281,36.073421478271484,1955,north carolina,wilkes,"north carolina,wilkes"
-81.486053466796875,36.10780334472656,1955,north carolina,wilkes,"north carolina,wilkes"
-81.55481719970703,36.119258880615234,1955,north carolina,wilkes,"north carolina,wilkes"
-77.8305892944336,35.56349182128906,1956,north carolina,wilson,"north carolina,wilson"
-77.8305892944336,35.58641052246094,1956,north carolina,wilson,"north carolina,wilson"
-78.01966857910156,35.58641052246094,1956,north carolina,wilson,"north carolina,wilson"
-78.07122802734375,35.592140197753906,1956,north carolina,wilson,"north carolina,wilson"
-78.07122802734375,35.58641052246094,1956,north carolina,wilson,"north carolina,wilson"
-78.12852478027344,35.59786605834961,1956,north carolina,wilson,"north carolina,wilson"
-78.16863250732422,35.70100021362305,1956,north carolina,wilson,"north carolina,wilson"
-78.17436218261719,35.712459564208984,1956,north carolina,wilson,"north carolina,wilson"
-78.19728088378906,35.72391891479492,1956,north carolina,wilson,"north carolina,wilson"
-77.88215637207031,35.84423828125,1956,north carolina,wilson,"north carolina,wilson"
-77.84204864501953,35.83278274536133,1956,north carolina,wilson,"north carolina,wilson"
-77.8248519897461,35.8557014465332,1956,north carolina,wilson,"north carolina,wilson"
-77.756103515625,35.821319580078125,1956,north carolina,wilson,"north carolina,wilson"
-77.7389144897461,35.78694534301758,1956,north carolina,wilson,"north carolina,wilson"
-77.72745513916016,35.73537826538086,1956,north carolina,wilson,"north carolina,wilson"
-77.69307708740234,35.69527053833008,1956,north carolina,wilson,"north carolina,wilson"
-77.65869903564453,35.6723518371582,1956,north carolina,wilson,"north carolina,wilson"
-77.69307708740234,35.64943313598633,1956,north carolina,wilson,"north carolina,wilson"
-77.8305892944336,35.56349182128906,1956,north carolina,wilson,"north carolina,wilson"
-80.88445281982422,36.06196594238281,1957,north carolina,yadkin,"north carolina,yadkin"
-80.87872314453125,36.233848571777344,1957,north carolina,yadkin,"north carolina,yadkin"
-80.8328857421875,36.25676727294922,1957,north carolina,yadkin,"north carolina,yadkin"
-80.80423736572266,36.25676727294922,1957,north carolina,yadkin,"north carolina,yadkin"
-80.78704833984375,36.26823043823242,1957,north carolina,yadkin,"north carolina,yadkin"
-80.77559661865234,36.279685974121094,1957,north carolina,yadkin,"north carolina,yadkin"
-80.76985931396484,36.279685974121094,1957,north carolina,yadkin,"north carolina,yadkin"
-80.75267028808594,36.273956298828125,1957,north carolina,yadkin,"north carolina,yadkin"
-80.74694061279297,36.26823043823242,1957,north carolina,yadkin,"north carolina,yadkin"
-80.73548889160156,36.26823043823242,1957,north carolina,yadkin,"north carolina,yadkin"
-80.69538116455078,36.26823043823242,1957,north carolina,yadkin,"north carolina,yadkin"
-80.6667251586914,36.25676727294922,1957,north carolina,yadkin,"north carolina,yadkin"
-80.6380844116211,36.279685974121094,1957,north carolina,yadkin,"north carolina,yadkin"
-80.626617431640625,36.28541564941406,1957,north carolina,yadkin,"north carolina,yadkin"
-80.61515808105469,36.279685974121094,1957,north carolina,yadkin,"north carolina,yadkin"
-80.59797668457031,36.273956298828125,1957,north carolina,yadkin,"north carolina,yadkin"
-80.580780029296875,36.273956298828125,1957,north carolina,yadkin,"north carolina,yadkin"
-80.55213928222656,36.279685974121094,1957,north carolina,yadkin,"north carolina,yadkin"
-80.5406723022461,36.273956298828125,1957,north carolina,yadkin,"north carolina,yadkin"
-80.52922058105469,36.26249694824219,1957,north carolina,yadkin,"north carolina,yadkin"
-80.51203155517578,36.26249694824219,1957,north carolina,yadkin,"north carolina,yadkin"
-80.4891128540039,36.26249694824219,1957,north carolina,yadkin,"north carolina,yadkin"
-80.471923828125,36.25676727294922,1957,north carolina,yadkin,"north carolina,yadkin"
-80.44327545166016,36.233848571777344,1957,north carolina,yadkin,"north carolina,yadkin"
-80.43754577636719,36.22812271118164,1957,north carolina,yadkin,"north carolina,yadkin"
-80.43181610107422,36.21665954589844,1957,north carolina,yadkin,"north carolina,yadkin"
-80.43754577636719,36.1994743347168,1957,north carolina,yadkin,"north carolina,yadkin"
-80.43181610107422,36.17082214355469,1957,north carolina,yadkin,"north carolina,yadkin"
-80.42608642578125,36.159366607666016,1957,north carolina,yadkin,"north carolina,yadkin"
-80.43754577636719,36.13644790649414,1957,north carolina,yadkin,"north carolina,yadkin"
-80.46046447753906,36.119258880615234,1957,north carolina,yadkin,"north carolina,yadkin"
-80.48338317871094,36.10206985473633,1957,north carolina,yadkin,"north carolina,yadkin"
-80.4891128540039,36.09634017944336,1957,north carolina,yadkin,"north carolina,yadkin"
-80.49483489990234,36.06196594238281,1957,north carolina,yadkin,"north carolina,yadkin"
-80.47765350341797,36.05050277709961,1957,north carolina,yadkin,"north carolina,yadkin"
-80.68965148925781,36.05050277709961,1957,north carolina,yadkin,"north carolina,yadkin"
-80.88445281982422,36.06196594238281,1957,north carolina,yadkin,"north carolina,yadkin"
-82.437164306640625,35.84423828125,1958,north carolina,yancey,"north carolina,yancey"
-82.437164306640625,35.867156982421875,1958,north carolina,yancey,"north carolina,yancey"
-82.4428939819336,35.87862014770508,1958,north carolina,yancey,"north carolina,yancey"
-82.50019836425781,35.918724060058594,1958,north carolina,yancey,"north carolina,yancey"
-82.50019836425781,35.93018341064453,1958,north carolina,yancey,"north carolina,yancey"
-82.483001708984375,35.94164276123047,1958,north carolina,yancey,"north carolina,yancey"
-82.50592803955078,35.97602081298828,1958,north carolina,yancey,"north carolina,yancey"
-82.483001708984375,35.99320983886719,1958,north carolina,yancey,"north carolina,yancey"
-82.4428939819336,36.01612854003906,1958,north carolina,yancey,"north carolina,yancey"
-82.40852355957031,36.044776916503906,1958,north carolina,yancey,"north carolina,yancey"
-82.40278625488281,36.06196594238281,1958,north carolina,yancey,"north carolina,yancey"
-82.3855972290039,36.08488464355469,1958,north carolina,yancey,"north carolina,yancey"
-82.33976745605469,36.06196594238281,1958,north carolina,yancey,"north carolina,yancey"
-82.32257843017578,36.06196594238281,1958,north carolina,yancey,"north carolina,yancey"
-82.31684875488281,36.044776916503906,1958,north carolina,yancey,"north carolina,yancey"
-82.28820037841797,36.044776916503906,1958,north carolina,yancey,"north carolina,yancey"
-82.282470703125,36.01612854003906,1958,north carolina,yancey,"north carolina,yancey"
-82.282470703125,35.99320983886719,1958,north carolina,yancey,"north carolina,yancey"
-82.26527404785156,35.98747634887695,1958,north carolina,yancey,"north carolina,yancey"
-82.24809265136719,35.98747634887695,1958,north carolina,yancey,"north carolina,yancey"
-82.24236297607422,36.004669189453125,1958,north carolina,yancey,"north carolina,yancey"
-82.23090362548828,36.004669189453125,1958,north carolina,yancey,"north carolina,yancey"
-82.20225524902344,36.004669189453125,1958,north carolina,yancey,"north carolina,yancey"
-82.2079849243164,35.94737243652344,1958,north carolina,yancey,"north carolina,yancey"
-82.19652557373047,35.92445373535156,1958,north carolina,yancey,"north carolina,yancey"
-82.15641784667969,35.92445373535156,1958,north carolina,yancey,"north carolina,yancey"
-82.15641784667969,35.907264709472656,1958,north carolina,yancey,"north carolina,yancey"
-82.15068817138672,35.87862014770508,1958,north carolina,yancey,"north carolina,yancey"
-82.15068817138672,35.84996795654297,1958,north carolina,yancey,"north carolina,yancey"
-82.14495849609375,35.827049255371094,1958,north carolina,yancey,"north carolina,yancey"
-82.1736068725586,35.798404693603516,1958,north carolina,yancey,"north carolina,yancey"
-82.1736068725586,35.76975631713867,1958,north carolina,yancey,"north carolina,yancey"
-82.213714599609375,35.73537826538086,1958,north carolina,yancey,"north carolina,yancey"
-82.25382232666016,35.706729888916016,1958,north carolina,yancey,"north carolina,yancey"
-82.282470703125,35.712459564208984,1958,north carolina,yancey,"north carolina,yancey"
-82.29393005371094,35.72964859008789,1958,north carolina,yancey,"north carolina,yancey"
-82.30538177490234,35.73537826538086,1958,north carolina,yancey,"north carolina,yancey"
-82.32257843017578,35.74110794067383,1958,north carolina,yancey,"north carolina,yancey"
-82.33976745605469,35.752567291259766,1958,north carolina,yancey,"north carolina,yancey"
-82.3512191772461,35.781211853027344,1958,north carolina,yancey,"north carolina,yancey"
-82.345489501953125,35.80413055419922,1958,north carolina,yancey,"north carolina,yancey"
-82.35694885253906,35.81559371948242,1958,north carolina,yancey,"north carolina,yancey"
-82.36841583251953,35.821319580078125,1958,north carolina,yancey,"north carolina,yancey"
-82.391326904296875,35.821319580078125,1958,north carolina,yancey,"north carolina,yancey"
-82.43143463134766,35.83278274536133,1958,north carolina,yancey,"north carolina,yancey"
-82.437164306640625,35.84423828125,1958,north carolina,yancey,"north carolina,yancey"


==> data/nc-election-2020.csv <==
state,county,inperson,total_votes,inperson_pct,pre_covid_cases,post_covid_cases,pre_week_diff,num_prec_pc,pop_2018,med_age,medIncome_2018,pctPovty_2018,unplmtRate_2018,noins_u65_2018,pctUrban_2010,pct_vet,avg_householdsize,pct_snap,pctno_hs,pctcollege,popDens,pct_black,pct_hisp,pct_asian,pct65plus,pct4064,pct1840,pctTrump_2016,inperson_1000,turnout,pre_election_rate,post_election_rate,state_pre_rate,state_post_rate,state_inperson_rate,FIPS,temp_oct,temp_nov,polyname
North Carolina,Alamance,16663,32653,0.510305331822497,640,1098,106,23.4324304837896,166436,38.7,50480,13.5,3.7,138,71.4,0.0632435290441972,2.45,0.140780840683506,14.5,24,356.5,0.198941334807373,0.129172775120767,0.0176584392799635,0.13266961474681,0.32249633492754,0.256915571150472,0.552018364518,16.663,0.100116561320868,384.532192554495,659.713042851306,290.833062072765,478.19546555055,0.0862412145282666,37001,61.6,53.5,"north carolina,alamance"
North Carolina,Alexander,3302,5134,0.643163225555123,290,338,54,26.7716113832892,37353,40.8,49138,13,3.2,128,27.2,0.0625652558027468,2.5,0.119428158380853,18.4,14.7,143.1,0.0574251064171553,0.0482156721013038,0.0103338419939496,0.150643857253768,0.334511284234198,0.231574438465451,0.767641996558,3.302,0.0883998607876208,776.376730115386,904.880464755174,290.833062072765,478.19546555055,0.0862412145282666,37003,60.8,52.4,"north carolina,alexander"
North Carolina,Alleghany,1028,1803,0.570160843039379,45,33,-3,62.7183944091031,11161,45.9,39735,18.7,4.5,178,0,0.0816235104381328,2.31,0.152405698414121,23.4,16.7,47.5,0.0155900008959771,0.0993638562852791,0.00833258668578084,0.206433115312248,0.346115939431951,0.203118000179195,0.72669735328,1.028,0.0921064420750829,403.189678344234,295.672430785772,290.833062072765,478.19546555055,0.0862412145282666,37005,55.8,47.6,"north carolina,alleghany"
North Carolina,Anson,3248,4092,0.793743890518084,41,116,-3,36.1779957390361,24877,39.5,38023,20.5,4.5,134,21.5,0.0608996261607107,2.51,0.242271978132411,19.5,9.6,50.7,0.482212485428307,0.043172408248583,0.0147123849338747,0.155404590585682,0.30457852634964,0.233267676970696,0.431017894939,3.248,0.130562366844877,164.810869477831,466.294167303131,290.833062072765,478.19546555055,0.0862412145282666,37007,65.2,57.3,"north carolina,anson"
North Carolina,Ashe,4455,6611,0.6738768718802,96,158,46,77.4650485078756,27109,45.5,41864,16.9,3.6,154,15.1,0.063963997196503,2.29,0.153823453465639,15.8,19,64,0.00741451178575381,0.0518646943819396,0.00560699398723671,0.202921538972297,0.349846914308901,0.213582205171714,0.710714285714,4.455,0.164336567191708,354.125936036003,582.832269725921,290.833062072765,478.19546555055,0.0862412145282666,37009,54.5,45.9,"north carolina,ashe"
North Carolina,Avery,3389,4421,0.766568649626781,147,238,-53,131.391031133962,17505,42.3,41701,16.8,3.6,181,11.2,0.0618680377035133,2.31,0.113339045986861,17.7,20.6,72,0.0441588117680663,0.0519280205655527,0.00554127392173665,0.176920879748643,0.300199942873465,0.201542416452442,0.772456575682,3.389,0.193601828049129,839.760068551842,1359.61153956013,290.833062072765,478.19546555055,0.0862412145282666,37011,54.3,46.5,"north carolina,avery"
North Carolina,Beaufort,5775,8842,0.653132775390183,222,174,4,59.4745003079929,47079,43.8,46411,18.1,4.6,131,34.4,0.075532615391151,2.37,0.209350241084135,12.4,19.4,57.7,0.24348435608233,0.0800569255931519,0.00548015038552221,0.186537522037426,0.333588224048939,0.221563754540241,0.613500572058,5.775,0.122666156885235,471.547823870516,369.591537628242,290.833062072765,478.19546555055,0.0862412145282666,37013,66.4,58.4,"north carolina,beaufort"
North Carolina,Bertie,1915,2730,0.701465201465201,57,102,-23,94.6073793755913,19026,42.9,35433,23.5,4.9,126,16.8,0.0622831914222643,2.39,0.264112267423526,21.3,13.4,30.4,0.607274256280879,0.0223904131188899,0.00793650793650794,0.192158099442868,0.32481866918953,0.20740039945338,0.370575692964,1.915,0.100651739724587,299.590034689372,536.108483128351,290.833062072765,478.19546555055,0.0862412145282666,37015,64.4,56.2,"north carolina,bertie"
North Carolina,Bladen,3241,4644,0.697889750215332,83,147,-27,78.3368484483278,33190,41.3,36976,29.1,5.3,178,8.8,0.0655317866827358,2.4,0.221060560409762,19.9,15.1,40.3,0.33510093401627,0.0775534799638445,0.00349502862307924,0.165140102440494,0.336245857185899,0.233473937933112,0.540621228483,3.241,0.0976498945465502,250.075323892739,442.904489304007,290.833062072765,478.19546555055,0.0862412145282666,37017,67,58.3,"north carolina,bladen"
North Carolina,Brunswick,10342,29171,0.354530184086936,234,473,-28,18.282337799099,136744,47.4,60163,10.5,5.2,137,57,0.108904229801673,2.3,0.106300824899081,9.6,28.6,126.8,0.100179898203943,0.0487333996372784,0.00791990873456971,0.168387644064822,0.339912537295969,0.190582402152928,0.6310311501,10.342,0.0756303750073129,171.122681799567,345.901831158954,290.833062072765,478.19546555055,0.0862412145282666,37019,69.4,60.5,"north carolina,brunswick"
North Carolina,Buncombe,19508,55760,0.349856527977044,495,799,81,38.2087432411049,259103,40.6,53960,11.5,3,125,75.9,0.0712110627819825,2.3,0.116760516088197,9,39.2,362.9,0.0603003438786892,0.0668691601409478,0.014353365264007,0.147030331566983,0.327190345152314,0.272686923733033,0.411420966939,19.508,0.0752905215300479,191.043716205524,308.371574238816,290.833062072765,478.19546555055,0.0862412145282666,37021,57.8,48.9,"north carolina,buncombe"
North Carolina,Burke,7676,12972,0.591736046870182,267,745,35,36.511694806488,90382,41.2,44946,14,3.6,136,57.3,0.068044522139364,2.45,0.139242327012016,19.1,16.6,179.3,0.0666836316965767,0.0624903188688013,0.0372308645526764,0.162344272089575,0.346440662963864,0.241419751720475,0.683909878314,7.676,0.0849284149498794,295.412803434312,824.27917063132,290.833062072765,478.19546555055,0.0862412145282666,37023,60.7,52.6,"north carolina,burke"
North Carolina,Cabarrus,19442,41626,0.467063854321818,421,1136,45,21.7656689157858,211342,36.7,69297,9,3.6,106,80.7,0.05703551589367,2.69,0.104058824086078,10,31.2,492.1,0.180021008602171,0.107815767807629,0.0437726528565075,0.0950355348203386,0.334524136234161,0.277119550302354,0.584866266675,19.442,0.0919930728392842,199.203187250996,537.517388876797,290.833062072765,478.19546555055,0.0862412145282666,37025,62.9,54.9,"north carolina,cabarrus"
North Carolina,Caldwell,6797,11830,0.574556213017752,490,539,56,30.4770264174865,82029,41.3,43328,15.9,3.8,144,65.6,0.0660376208414097,2.46,0.159467993026856,20.3,15.3,176.1,0.0477148325592169,0.0566141242731229,0.00731448634019676,0.156237428226603,0.353801704275317,0.24001267844299,0.741292975634,6.797,0.0828609394238623,597.349717782735,657.084689561009,290.833062072765,478.19546555055,0.0862412145282666,37027,60.3,51.9,"north carolina,caldwell"
North Carolina,Camden,1412,1969,0.717115286947689,6,26,0,65.359477124183,10710,40.1,65955,8.3,3.7,119,0.5,0.108216619981326,2.71,0.0717086834733894,14.4,17.9,41.5,0.116059757236228,0.0295985060690943,0.0219421101774043,0.119794584500467,0.362558356676004,0.247712418300654,0.714112168455,1.412,0.131839402427638,56.0224089635854,242.763772175537,290.833062072765,478.19546555055,0.0862412145282666,37029,65.7,57,"north carolina,camden"
North Carolina,Carteret,7869,13091,0.601099992361164,198,302,-52,37.397157816006,69524,45.8,55052,9.8,4.3,133,67.4,0.123957194637823,2.27,0.102338760715724,8.9,28.4,131.3,0.0549019043783442,0.0426471434324837,0.013103388757839,0.182081007997238,0.352741499338358,0.21589666877625,0.710420108887,7.869,0.113183936482366,284.793740291123,434.382371555146,290.833062072765,478.19546555055,0.0862412145282666,37031,68.3,60.6,"north carolina,carteret"
North Carolina,Caswell,3614,5016,0.720494417862839,85,118,1,39.6510705789056,22698,43.6,45517,17.1,4.4,132,0.8,0.0668340822979998,2.43,0.201779892501542,20.5,15.5,55.8,0.31919111816019,0.0415895673627632,0.00590360384174817,0.165433077804212,0.337078156665786,0.206626134461186,0.547598668569,3.614,0.15922107674685,374.48233324522,519.86959203454,290.833062072765,478.19546555055,0.0862412145282666,37033,61.2,53.4,"north carolina,caswell"
North Carolina,Catawba,14774,25328,0.583307012002527,745,1302,145,25.2124145929456,158652,39.6,53738,13,3.5,135,69.7,0.0698951163552933,2.5,0.133657312860853,14.8,21.9,387.1,0.0848019564833724,0.0992612762524267,0.0440902100194136,0.137237475733051,0.339655346292514,0.252867912159948,0.676310420038,14.774,0.0931220532990445,469.581221793611,820.664095000378,290.833062072765,478.19546555055,0.0862412145282666,37035,61.6,53.6,"north carolina,catawba"
North Carolina,Chatham,4875,17254,0.282543178393416,116,186,14,24.6106728284499,73139,43.6,73703,9.3,3.3,134,34.1,0.0561533518369133,2.43,0.0753223314510726,11.8,41.3,93.1,0.120059065614788,0.123203762698424,0.0216027017049727,0.159025964259834,0.345643227279564,0.207878149824307,0.435312180143,4.875,0.0666539055770519,158.602113783344,254.310285893983,290.833062072765,478.19546555055,0.0862412145282666,37037,62.7,54.4,"north carolina,chatham"
North Carolina,Cherokee,4919,7028,0.699914627205464,55,84,-9,56.3717718352535,28383,48.1,41262,18.8,4.4,152,0,0.103653595462072,2.3,0.156044110911461,13.7,19.2,60.3,0.0145861959623718,0.0329774865236233,0.00718740090899482,0.221400133882958,0.336116689567699,0.195081562907374,0.772799422799,4.919,0.173307966036007,193.777965683684,295.951802135081,290.833062072765,478.19546555055,0.0862412145282666,37039,59.5,50.8,"north carolina,cherokee"
North Carolina,Chowan,1114,1965,0.566921119592875,51,64,15,42.7685508589351,14029,44.8,42618,17.2,4.4,120,32.4,0.0828997077482358,2.4,0.199942975265521,16,19.8,85.8,0.339938698410436,0.0369235155748806,0.00805474374509944,0.207284909829639,0.322688716230665,0.223465678237936,0.560354530107,1.114,0.0794069427614228,363.532682300948,456.197875828641,290.833062072765,478.19546555055,0.0862412145282666,37041,65.4,57.1,"north carolina,chowan"
North Carolina,Clay,1608,2417,0.665287546545304,74,17,10,80.7971990304336,11139,49.6,42878,14.6,4.3,163,0,0.0866325522937427,2.25,0.147410000897747,11.5,22.8,49.3,0.0114911571954394,0.0363587395636951,0.00359098662357483,0.224257114642248,0.327677529401203,0.186641529760302,0.74681393373,1.608,0.144357662267708,664.332525361343,152.61693150193,290.833062072765,478.19546555055,0.0862412145282666,37043,58.7,50.2,"north carolina,clay"
North Carolina,Cleveland,9512,15339,0.620118651802595,464,547,14,21.5064775462133,97645,40.3,42728,19.1,4,131,44.2,0.0653489682011368,2.49,0.215433457934354,16,17.4,211.3,0.206482666803216,0.0365814941881305,0.010374315121102,0.150309795688463,0.33246966050489,0.246474473859389,0.643315132429,9.512,0.0974141021045624,475.190741973475,560.192534179938,290.833062072765,478.19546555055,0.0862412145282666,37045,62.5,54,"north carolina,cleveland"
North Carolina,Columbus,7137,9407,0.758690336983098,175,562,33,46.7163776839457,55655,39.8,36862,25.3,5,156,19.4,0.068834785733537,2.45,0.224310484233223,18.4,13.1,62,0.300026951756356,0.0545862905399335,0.0060192255862007,0.158656005749708,0.307950768125056,0.231713233312371,0.603996250852,7.137,0.128236456742431,314.437157488096,1009.79247147606,290.833062072765,478.19546555055,0.0862412145282666,37047,67.6,59.2,"north carolina,columbus"
North Carolina,Craven,8065,17434,0.462601812550189,318,439,-6,20.4057835820896,102912,36.2,50748,14.9,4.2,117,72.3,0.134231187810945,2.45,0.135853933457711,11.8,25.7,146,0.208527674129353,0.0737523320895522,0.031308302238806,0.153626399253731,0.27577930659204,0.273116837686567,0.5960502693,8.065,0.0783679259950249,309.001865671642,426.578047263682,290.833062072765,478.19546555055,0.0862412145282666,37049,66.4,58.4,"north carolina,craven"
North Carolina,Cumberland,24000,48019,0.499802161644349,774,1234,64,22.5679294676978,332330,31,46779,17,5.1,107,86.6,0.163418890861493,2.53,0.19603406252821,9.3,25,489.7,0.371236421629104,0.11864712785484299,0.0283994824421509,0.090873529323263,0.267348719646135,0.323563927421539,0.406689603061,24,0.0722173742966329,232.901032106641,371.317666175187,290.833062072765,478.19546555055,0.0862412145282666,37051,65.6,57.5,"north carolina,cumberland"
North Carolina,Currituck,5809,7344,0.790985838779956,10,52,-6,55.4078014184397,27072,41.3,64426,9.7,3.6,126,1.7,0.107786643026005,2.64,0.0733599290780142,10.8,23.1,89.9,0.0553339243498818,0.0396350472813239,0.00742464539007092,0.112330082742317,0.36399231678487,0.2507018321513,0.730097399984,5.809,0.214575945626478,36.9385342789598,192.080378250591,290.833062072765,478.19546555055,0.0862412145282666,37053,66.4,57.6,"north carolina,currituck:main"
North Carolina,Dare,5001,8913,0.561090541905082,55,114,-17,60.2723213062656,36501,43.6,64768,8.3,5.1,148,71,0.0968740582449796,2.36,0.0647105558751815,6.7,33,88.5,0.0241637215418756,0.07303909481932,0.00794498780855319,0.14155776554067,0.373688392098847,0.222514451658859,0.593560944816,5.001,0.137009944933016,150.680803265664,312.320210405194,290.833062072765,478.19546555055,0.0862412145282666,37055,67.4,59.3,"north carolina,dare"
North Carolina,Davidson,20522,33019,0.621520942487659,419,911,49,30.6096726565595,166614,40.3,47758,15,3.7,142,52.6,0.0569579987275979,2.5,0.146164187883371,16.6,18.5,294.7,0.0949259966149303,0.0731151043729819,0.016379175819559,0.140372357665022,0.347767894654711,0.247176107650017,0.734172996542,20.522,0.123170922011356,251.479467511734,546.772780198543,290.833062072765,478.19546555055,0.0862412145282666,37057,61.7,53.7,"north carolina,davidson"
North Carolina,Davie,4914,8114,0.605619916194232,92,279,0,39.7819015748953,42733,42.5,60801,10.8,3.4,131,29.7,0.0689396953174362,2.52,0.11599934476868,13.3,22.9,156.2,0.0624341843540121,0.0700863501275361,0.00837760044930148,0.159806238738212,0.35319308262935,0.225797393115391,0.726088992974,4.914,0.114993096670021,215.290290875904,652.891208199752,290.833062072765,478.19546555055,0.0862412145282666,37059,61.3,53,"north carolina,davie"
North Carolina,Duplin,5701,7637,0.746497315699882,183,302,19,42.4765529427756,58856,37.8,42725,20.4,4.3,207,13.5,0.0588894929998641,2.57,0.16610031262743,25.8,11.1,71.7,0.242116351773821,0.226909745820307,0.0076287889085225,0.140937202664129,0.322549952426261,0.246618866385755,0.589825736615,5.701,0.0968635313307055,310.928367541117,513.116759548729,290.833062072765,478.19546555055,0.0862412145282666,37061,66.1,57.3,"north carolina,duplin"
North Carolina,Durham,14358,62396,0.230110904545163,740,1054,122,23.3630844322928,316739,33.2,59329,13.5,3.5,126,94.4,0.049245593374987,2.35,0.125987011387925,11.6,47.5,935.7,0.359687313529436,0.13710973388184,0.0549285058044636,0.082455902178134,0.298024556496042,0.326776936215622,0.185189613599,14.358,0.045330698145792,233.630844322928,332.766094481576,290.833062072765,478.19546555055,0.0862412145282666,37063,62.7,54.1,"north carolina,durham"
North Carolina,Edgecombe,5021,7489,0.670449993323541,305,247,-45,51.9180847995385,52005,39.6,38818,22.9,6.8,127,54.7,0.060128833765984,2.54,0.313431400826844,20.3,12.7,111.9,0.57231035477357906,0.0477261801749832,0.00315354292856456,0.1558311700798,0.319565426401308,0.246072493029516,0.333387417353,5.021,0.0965484088068455,586.482069031824,474.954331314297,290.833062072765,478.19546555055,0.0862412145282666,37065,64.7,56.3,"north carolina,edgecombe"
North Carolina,Forsyth,30123,74344,0.405184009469493,1071,2407,231,26.6421172305915,379099,37.2,50112,16.4,3.8,128,92.7,0.0633396553406894,2.41,0.148942624485952,11.2,33.8,859.2,0.258156840297653,0.13038282875977,0.0257637187119987,0.120050435374401,0.319088153754033,0.268133126175485,0.433559988175,30.123,0.0794594551818918,282.511955979836,634.926496772611,290.833062072765,478.19546555055,0.0862412145282666,37067,61.2,52.7,"north carolina,forsyth"
North Carolina,Franklin,6878,11670,0.589374464438732,126,306,48,26.6429840142096,67560,39.1,57710,12.7,4,138,14.7,0.0547069271758437,2.56,0.140674955595027,15.9,21.3,123.3,0.251909413854352,0.0853019538188277,0.00697158081705151,0.11364712847839,0.350192421551214,0.244908229721729,0.545782890777,6.878,0.101805802249852,186.500888099467,452.930728241563,290.833062072765,478.19546555055,0.0862412145282666,37069,62.9,54.2,"north carolina,franklin"
North Carolina,Gaston,17879,34842,0.513145054818897,1164,1317,90,20.6420577439128,222846,38.9,52798,14.2,3.9,124,80.4,0.0646769517963078,2.54,0.160985613383233,15.3,20.6,578.9,0.170166841675417,0.0726061944122847,0.0163431248485501,0.122479200883121,0.337327122766395,0.270038501925096,0.647894004554,17.879,0.0802302935659604,522.333808998142,590.991088015939,290.833062072765,478.19546555055,0.0862412145282666,37071,63.8,55.4,"north carolina,gaston"
North Carolina,Gates,1561,2154,0.724698235840297,9,32,-3,51.8448111984792,11573,42,51746,15.2,4,108,0,0.0754342002937873,2.6,0.156139289726087,13.7,14.4,35.8,0.309859154929577,0.0227253089086667,0.00371554480255768,0.158213082174026,0.363950574613324,0.229931737665255,0.535097597598,1.561,0.13488291713471,77.7672167977188,276.505659725223,290.833062072765,478.19546555055,0.0862412145282666,37073,64,55.5,"north carolina,gates"
North Carolina,Graham,1145,1564,0.732097186700767,20,7,-10,47.1475719000471,8484,44.3,39502,18.9,5.9,185,0,0.0677746346063178,2.37,0.151461574728901,19,13.5,30.3,0.00436115040075436,0.0376001885902876,0.00553983969825554,0.205327675624705,0.329443658651579,0.22949080622348,0.796287249634,1.145,0.134959924563885,235.737859500236,82.5082508250825,290.833062072765,478.19546555055,0.0862412145282666,37075,57.7,49.3,"north carolina,graham"
North Carolina,Granville,4625,9236,0.500757903854482,156,243,36,24.9521749979207,60115,39.8,58956,13,3.4,125,45.3,0.0553771937120519,2.57,0.122249022706479,15.8,22.3,112.7,0.313449222323879,0.0817765948598519,0.00683689594943026,0.123779422773018,0.342493554021459,0.232537636197289,0.501485884101,4.625,0.0769358729102553,259.502619978375,404.225234966315,290.833062072765,478.19546555055,0.0862412145282666,37077,62.2,53.8,"north carolina,granville"
North Carolina,Greene,2047,2951,0.693663165028804,145,100,-29,47.5918522748905,21012,37.7,43591,23.5,3.9,196,0,0.0457357700361698,2.6,0.203645535884257,25.9,10.5,80.3,0.356938892061679,0.155339805825243,0.0060441652389111,0.126832286312583,0.295307443365696,0.221540072339615,0.543866217397,2.047,0.0974205216067009,690.081857985913,475.918522748905,290.833062072765,478.19546555055,0.0862412145282666,37079,65.4,57,"north carolina,greene"
North Carolina,Guilford,43483,93594,0.464591747334231,1484,2734,414,31.4801281690933,533670,36.3,52166,15.4,4.1,115,87.3,0.0573912717597017,2.41,0.164198849476268,10.9,35.3,756.4,0.341690557835366,0.0815035508835048,0.0536323945509397,0.112659508685143,0.31603050574325,0.280892686491652,0.386616525247,43.483,0.0814791912605168,278.074465493657,512.301609608934,290.833062072765,478.19546555055,0.0862412145282666,37081,61.2,53.4,"north carolina,guilford"
North Carolina,Halifax,5193,7445,0.697515110812626,231,265,-27,51.409815320125,50574,41.7,36760,22,6.1,133,45.3,0.0642622691501562,2.42,0.306521137343299,22.5,14.4,75.5,0.531043619250999,0.0306679321390438,0.0087594416103136,0.174714280064855,0.319650413255823,0.23367738363586,0.359872995458,5.193,0.102681219599003,456.756436113418,523.984656147428,290.833062072765,478.19546555055,0.0862412145282666,37083,63.2,54.5,"north carolina,halifax"
North Carolina,Harnett,8820,17930,0.49191299498048,348,542,36,14.9015750964877,134214,33.5,51225,14.4,4.6,140,44.1,0.0934626790051708,2.68,0.143569225267111,13.7,20.7,192.7,0.208778517889341,0.130120553742531,0.01332200813626,0.0890145588388693,0.290975606121567,0.302278450832253,0.60678456234,8.82,0.0657159461755108,259.287406678886,403.832685114817,290.833062072765,478.19546555055,0.0862412145282666,37085,64.6,56.5,"north carolina,harnett"
North Carolina,Haywood,7133,13362,0.533827271366562,65,333,23,51.6370560423424,61971,45.6,47183,13.1,3.4,123,44.6,0.0922528279356473,2.28,0.144115796098175,11.9,25,106.6,0.0123283471301092,0.0406319084733182,0.00558325668457827,0.200351777444288,0.33970728243856,0.231785835310064,0.624883936862,7.133,0.115102225234384,104.887770086008,537.348114440625,290.833062072765,478.19546555055,0.0862412145282666,37087,54.8,46.3,"north carolina,haywood"
North Carolina,Henderson,11296,26806,0.421398194434082,199,383,13,35.9749203412478,116748,45.4,54012,9.7,3.2,146,66.7,0.0823996984959057,2.32,0.0893034570185356,10.1,31.8,286.1,0.0317093226436427,0.103744817898379,0.0130194949806421,0.204414636653305,0.32823688628499,0.223378558947477,0.625506072874,11.296,0.0967554048035084,170.452598759722,328.057011683284,290.833062072765,478.19546555055,0.0862412145282666,37089,59,50.2,"north carolina,henderson"
North Carolina,Hertford,2059,3083,0.667855984430749,20,75,-8,76.0809839807261,23659,41,38216,23.2,5,123,31.4,0.0530876199332178,2.4,0.252335263536075,20.8,14.6,69.9,0.602561393127351,0.0384208969102667,0.00760809839807262,0.164757597531595,0.301238429350353,0.214717443678938,0.30504950495,2.059,0.0870281922312862,84.5344266452513,317.004099919692,290.833062072765,478.19546555055,0.0862412145282666,37091,63.5,54.9,"north carolina,hertford"
North Carolina,Hoke,3877,6783,0.571575998820581,139,206,-23,27.3902563727996,54764,30.9,47892,18,5,153,56.8,0.113687824118034,2.8,0.177087137535607,14,18.4,120.2,0.337027974581842,0.136056533489153,0.0148272587831422,0.0636001752976408,0.28332481192024,0.327277043313125,0.430100296969,3.877,0.0707946826382295,253.816375721277,376.159520853115,290.833062072765,478.19546555055,0.0862412145282666,37093,65.5,57.5,"north carolina,hoke"
North Carolina,Hyde,1235,1465,0.843003412969283,1,6,-1,229.445506692161,5230,41.2,40653,22.2,8.3,172,0,0.048565965583174,2.35,0.169216061185468,18.4,9.4,9.5,0.284512428298279,0.0915869980879541,0.00822179732313576,0.167304015296367,0.321223709369025,0.187954110898662,0.560932688077,1.235,0.236137667304015,19.1204588910134,114.72275334608,290.833062072765,478.19546555055,0.0862412145282666,37095,67.2,59.5,"north carolina,hyde"
North Carolina,Iredell,18525,36127,0.51277437927312,415,1038,65,16.2524168464707,178435,38.9,60044,9.5,3.6,121,62.1,0.0605262420489254,2.58,0.0792725642390786,11,27.5,277.9,0.117908482080309,0.0780956650881273,0.0271023061619077,0.114579538767618,0.351567797797517,0.259808893995012,0.670952717183,18.525,0.103819317958921,232.577689354667,581.724437470227,290.833062072765,478.19546555055,0.0862412145282666,37097,61.6,53.4,"north carolina,iredell"
North Carolina,Jackson,3726,6684,0.557450628366248,281,122,-17,30.0043852563067,43327,36.3,44502,16.7,4.1,174,26.9,0.0703025826851617,2.23,0.111270108708196,11.6,30.5,82.1,0.0210953908648187,0.0586931936206061,0.0104553742470053,0.140420522999515,0.286426477715974,0.260876589655411,0.539102421684,3.726,0.0859971842038452,648.556327463245,281.579615482263,290.833062072765,478.19546555055,0.0862412145282666,37099,56,48.1,"north carolina,jackson"
North Carolina,Johnston,18615,34872,0.533809359944941,704,1018,-8,22.6964351794745,202675,36.3,60296,11.7,3.6,136,48,0.0607623041815715,2.7,0.128141112618725,13.7,21.8,213.4,0.158342173430369,0.139681756506723,0.00903910201060812,0.0851560379918589,0.341783643764648,0.266821265572962,0.639622485305,18.615,0.0918465523621562,347.354138398915,502.281978537067,290.833062072765,478.19546555055,0.0862412145282666,37101,64.6,56.1,"north carolina,johnston"
North Carolina,Jones,1680,2147,0.782487191429902,27,57,-7,114.143405624157,9637,44.1,43302,16.2,4.2,158,0,0.0926636920203383,2.41,0.205250596658711,18.4,13.1,21.6,0.29718792155235,0.0511569990660994,0.00487703642212307,0.182214382069109,0.349901421604234,0.232126180346581,0.583647549117,1.68,0.174328110407803,280.170177441112,591.470374597904,290.833062072765,478.19546555055,0.0862412145282666,37103,66.1,58.1,"north carolina,jones"
North Carolina,Lee,4189,8290,0.505307599517491,215,211,23,24.4092950595587,61452,37.4,48984,15.7,4.3,162,57.2,0.0782887456876912,2.58,0.172996810518779,16.6,20.9,227,0.191157326043091,0.195371997656708,0.0142713011781553,0.129157716591811,0.320852047126212,0.266370500553277,0.552155940995,4.189,0.0681670246696609,349.866562520341,343.357417171125,290.833062072765,478.19546555055,0.0862412145282666,37105,63.8,55.6,"north carolina,lee"
North Carolina,Lenoir,4454,7687,0.579419799661767,263,381,43,39.3025582392454,55976,41,40433,22.1,4,142,55,0.0796770044304702,2.39,0.249606974417608,19.6,14.5,148.5,0.409264684864942,0.0753894526225525,0.00803915963984565,0.169965699585537,0.328390738888095,0.24217521795055,0.52368627451,4.454,0.0795698156352723,469.844218950979,680.648849506932,290.833062072765,478.19546555055,0.0862412145282666,37107,65.4,57.1,"north carolina,lenoir"
North Carolina,Lincoln,8265,14681,0.562972549553845,360,537,34,35.812343320998004,83770,40.4,62963,10.3,3.4,124,45.4,0.0635669093947714,2.56,0.113787752178584,14.4,21.4,262.7,0.0540169511758386,0.0716127491942223,0.00747284230631491,0.123683896382953,0.371039751701086,0.239644264056345,0.726330198484,8.265,0.0986630058493494,429.748119851976,641.040945445864,290.833062072765,478.19546555055,0.0862412145282666,37109,62.6,54.4,"north carolina,lincoln"
North Carolina,Macon,3999,7648,0.52288179916318,67,96,-7,56.6813093382457,35285,47.8,46426,16.3,3.9,179,20,0.0936942043361202,2.29,0.131047187190024,11.4,24.2,65.8,0.0128099759104435,0.0720136035142412,0.010372679608899,0.228680742525152,0.313787728496528,0.212838316565113,0.694220119982,3.999,0.113334278021822,189.882386283123,272.070284823579,290.833062072765,478.19546555055,0.0862412145282666,37113,57.6,49.5,"north carolina,macon"
North Carolina,Madison,2580,4339,0.594607052316202,146,135,20,55.1394568763498,21763,43.3,44693,17,3.6,125,9.4,0.0682810274318798,2.32,0.13761889445389,14.6,27.6,46.2,0.0143362587878509,0.0241694619308,0.00500850066626844,0.168451040757249,0.330928640352893,0.227404310067546,0.614171074229,2.58,0.118549832284152,670.863391995589,620.318889858935,290.833062072765,478.19546555055,0.0862412145282666,37115,58.5,49.6,"north carolina,madison"
North Carolina,Martin,3574,4783,0.747229772109555,69,106,11,74.9856645053152,22671,44,43569,20.3,5,120,21.9,0.0694279034890389,2.36,0.232367341537647,16.7,16.8,53.1,0.417229059150457,0.0415949891932425,0.00560187023069119,0.189537294340788,0.337964800846897,0.224648229015041,0.495612554843,3.574,0.157646332318821,304.35357946275,467.557672797847,290.833062072765,478.19546555055,0.0862412145282666,37117,65.2,57.3,"north carolina,martin"
North Carolina,McDowell,5740,8435,0.680497925311203,158,307,4,37.3568901487683,45507,41.6,43972,15.4,3.4,138,29.7,0.0709121673588679,2.43,0.178390137781001,16.2,16.9,102.1,0.0372030676599205,0.0626057529610829,0.0112290416858945,0.162106928604391,0.340848660645615,0.235128661524601,0.74229176254,5.74,0.126134440855253,347.199331970906,674.621486804228,290.833062072765,478.19546555055,0.0862412145282666,37111,59.6,51.6,"north carolina,mcdowell"
North Carolina,Mecklenburg,67441,203101,0.332056464517654,2914,5012,270,18.0089423083076,1093901,33.9,64509,11.7,3.7,130,98.9,0.0478708767978089,2.49,0.119477905221771,9.9,44.8,1755.5,0.314693011524809,0.135616477176637,0.0636209309617598,0.0741502201753175,0.31467381417514,0.328519674083852,0.334109225393,67.441,0.0616518313814504,266.386080641667,458.176745427603,290.833062072765,478.19546555055,0.0862412145282666,37119,63.8,55.6,"north carolina,mecklenburg"
North Carolina,Mitchell,1597,2664,0.599474474474474,59,117,21,60,15000,45.7,43967,16.1,4.5,145,17.4,0.0664666666666667,2.3,0.158733333333333,15.5,18.8,70.4,0.0046,0.058,0.00666666666666667,0.217333333333333,0.342533333333333,0.2204,0.783215903372,1.597,0.106466666666667,393.333333333333,780,290.833062072765,478.19546555055,0.0862412145282666,37121,55.4,47,"north carolina,mitchell"
North Carolina,Montgomery,3725,4882,0.7630069643588692,83,119,-7,51.3365846503612,27271,40.2,47757,16.7,4,154,23.2,0.0645374207033112,2.53,0.165413809541271,20.7,14.7,56.5,0.183051593267574,0.154339774852407,0.015877672252576,0.160023468152983,0.320816985075721,0.22287411536064,0.617521180889,3.725,0.136591984158997,304.35260899857,436.36096952807,290.833062072765,478.19546555055,0.0862412145282666,37123,63.9,56.1,"north carolina,montgomery"
North Carolina,Moore,9468,20952,0.451890034364261,210,378,-18,33.4407490727792,98682,45,59471,10.5,3.8,119,49.3,0.0994507610303804,2.33,0.102328692162704,9.6,36.9,126.5,0.118704525648041,0.0679860562209927,0.015686751383231,0.202529336657141,0.306337528627308,0.241999554123346,0.634042642316,9.468,0.0959445491579011,212.804766826777,383.048580288198,290.833062072765,478.19546555055,0.0862412145282666,37125,64.1,56.2,"north carolina,moore"
North Carolina,Nash,8984,14885,0.60356063150823,447,487,51,32.9731109598366,94016,39.9,50122,14.2,5.1,121,52.4,0.0605641592920354,2.48,0.175523315180395,14.6,20.9,177.4,0.404324795779442,0.070817733151804,0.0103173927842069,0.142454475833901,0.330358662355344,0.250031909462219,0.493401274972,8.984,0.0955582028590878,475.450987066031,517.996936691627,290.833062072765,478.19546555055,0.0862412145282666,37127,63.7,55.1,"north carolina,nash"
North Carolina,New Hanover,16872,44619,0.378134875277348,523,828,-33,23.6789309177954,232274,37.3,53419,15.3,3.7,117,97.8,0.0754238528634285,2.28,0.10677475739859,7.1,39.3,1058.1,0.132378139610977,0.0560717084133394,0.0156151786252443,0.120943368607765,0.311076573357328,0.299043371190921,0.502726762739,16.872,0.0726383495354624,225.1651067274,356.475541816992,290.833062072765,478.19546555055,0.0862412145282666,37129,70.7,60.9,"north carolina,new hanover"
North Carolina,Northampton,2406,3400,0.707647058823529,60,146,-4,101.64667615369,19676,45.5,37233,21.4,5.1,125,10.6,0.0749136003252694,2.32,0.280341532831876,20.5,12.8,41.2,0.568662329741817,0.022921325472657,0.002947753608457,0.220369993901199,0.332740394389103,0.203140882293149,0.364306935765,2.406,0.122280951412889,304.940028461069,742.020735921935,290.833062072765,478.19546555055,0.0862412145282666,37131,63,54.1,"north carolina,northampton"
North Carolina,Onslow,13639,24316,0.560906399078796,577,1189,83,12.1406494235721,197683,25.7,50531,15.1,4.7,99,73.7,0.163296793350971,2.66,0.105638825796857,8.8,21.4,233.1,0.147630296990637,0.127785393787023,0.0216609420132232,0.0670872052730887,0.20380609359429,0.354188271120936,0.656419333863,13.639,0.0689942989533748,291.881446558379,601.468006859467,290.833062072765,478.19546555055,0.0862412145282666,37133,67.5,59.3,"north carolina,onslow"
North Carolina,Orange,8490,34569,0.245595764991756,225,393,33,34.240243242688,146027,33.1,71920,12.4,3.3,104,71.5,0.0383353763345135,2.41,0.0717127654474857,7.3,57.6,336.2,0.113807720490046,0.0861689961445486,0.082786060112171,0.0882644990310011,0.307306183103125,0.306491265313949,0.230151572091,8.49,0.0581399330260842,154.081094592096,269.128311887528,290.833062072765,478.19546555055,0.0862412145282666,37135,62.1,53.6,"north carolina,orange"
North Carolina,Pamlico,1679,2787,0.602439899533549,27,45,9,78.9265982636148,12670,48.3,46447,16.6,4.1,132,0,0.119731649565904,2.27,0.141673243883189,12,19.4,39.1,0.188003157063931,0.0411996842936069,0.0058405682715075,0.225493291239148,0.320047355958958,0.184372533543804,0.623892498523,1.679,0.132517758484609,213.10181531176,355.169692186267,290.833062072765,478.19546555055,0.0862412145282666,37137,67.3,59.2,"north carolina,pamlico"
North Carolina,Pasquotank,3432,6126,0.560235063663075,87,107,19,32.7959837533742,39639,36.6,46355,18.2,4.8,116,58.7,0.102373924670148,2.51,0.188375085143419,13.5,20.5,179.2,0.358081687227226,0.0569388733318197,0.0160448043593431,0.139080198794117,0.307046090971013,0.258835994853553,0.476420655506,3.432,0.0865813971089079,219.480814349504,269.93617397008,290.833062072765,478.19546555055,0.0862412145282666,37139,65.9,57.2,"north carolina,pasquotank"
North Carolina,Pender,4658,9162,0.508404278541803,254,274,102,30.5652971268621,62162,41.1,54900,15.1,4.1,128,31.2,0.0852771789839452,2.51,0.126427721115794,12.5,26.4,60,0.146391686239182,0.074080628036421,0.00677262636337312,0.126862070074965,0.348090473279495,0.237942794633377,0.639664598109,4.658,0.0749332389562755,408.609761590682,440.783758566327,290.833062072765,478.19546555055,0.0862412145282666,37141,68.7,59.4,"north carolina,pender"
North Carolina,Perquimans,1244,1912,0.650627615062761,36,58,8,52.153181344062,13422,46.4,48337,15.8,4.8,136,0,0.121442407986887,2.39,0.179257934734019,13.5,20.4,54.5,0.227611384294442,0.0263746088511399,0.00536432722396066,0.215094620771867,0.333333333333333,0.212635970794218,0.62820318423,1.244,0.0926836537028759,268.216361198033,432.126359707942,290.833062072765,478.19546555055,0.0862412145282666,37143,65.5,57.1,"north carolina,perquimans"
North Carolina,Person,4076,6511,0.626017508831209,155,162,17,27.8431670336902,39507,41.4,50149,14.8,4.1,117,24.5,0.0616599589946085,2.47,0.174526033361177,13.7,15.3,100.6,0.267269091553396,0.0444731313438125,0.00445490672539044,0.151694636393551,0.353253853747437,0.239096868909307,0.575869035901,4.076,0.103171589844838,392.335535474726,410.053914496165,290.833062072765,478.19546555055,0.0862412145282666,37145,61.6,53.6,"north carolina,person"
North Carolina,Pitt,14092,26025,0.54147934678194,543,894,-65,27.7910557266249,179914,31,43303,23.2,4.2,118,74.6,0.0668819547116956,2.39,0.173944217792946,10.6,31.8,257.9,0.350095045410585,0.0634747712796114,0.0218882354902898,0.092371911024156,0.278838778527519,0.342780439543337,0.449644791986,14.092,0.0783263114599197,301.810865191147,496.904076392054,290.833062072765,478.19546555055,0.0862412145282666,37147,65.7,57.7,"north carolina,pitt"
North Carolina,Polk,2578,5175,0.498164251207729,35,48,19,53.3695599437194,20611,49.1,50467,11.8,3.7,140,7.7,0.0867497937994275,2.24,0.105720246470331,9.1,31.7,86.3,0.0416767745378681,0.060550191645238,0.0065984183203144,0.242249284362719,0.340352239095629,0.187133084275387,0.628368926606,2.578,0.125078841395371,169.812236184562,232.885352481685,290.833062072765,478.19546555055,0.0862412145282666,37149,62.1,53.6,"north carolina,polk"
North Carolina,Randolph,14851,22886,0.648911998601765,473,768,45,15.3469456090296,143351,39.5,48372,13.8,3.7,157,43.8,0.0629992117250665,2.54,0.158199105691624,18.6,15.8,181.2,0.0618202872669183,0.117013484384483,0.0148446819345523,0.13916191725206,0.341699743985044,0.252331689349917,0.772710838639,14.851,0.103598858745317,329.959330594136,535.747919442487,290.833062072765,478.19546555055,0.0862412145282666,37151,61.7,54,"north carolina,randolph"
North Carolina,Richmond,4198,6123,0.685611628286788,177,214,-57,51.2397798917281,44887,38.7,38514,19.9,5.5,136,54.5,0.0729164346024461,2.47,0.287321496201573,19.7,13.9,98.4,0.313052776973288,0.0669904426671419,0.00915632588500011,0.149063203154588,0.320159511662619,0.249292668255842,0.542125126242,4.198,0.093523737384989,394.323523514603,476.752734644775,290.833062072765,478.19546555055,0.0862412145282666,37153,65.5,57.6,"north carolina,richmond"
North Carolina,Robeson,13391,17822,0.751374705420267,563,679,53,29.5833301727211,131831,34.4,35407,24.5,5.9,185,37.4,0.0571413400490021,2.71,0.297138002442521,22.9,13.2,141.4,0.232304996548611,0.0900698621720233,0.00665245655422473,0.114373705729305,0.3076362919192,0.262335869408561,0.514371166422,13.391,0.101577019062284,427.061920185692,515.05336377635,290.833062072765,478.19546555055,0.0862412145282666,37155,66.7,58.7,"north carolina,robeson"
North Carolina,Rockingham,9816,14584,0.673066374108612,385,546,83,16.5398610651671,90690,42.2,41869,17.9,4.5,133,38.1,0.0638218105634579,2.39,0.169864373139266,17.4,15,165.6,0.185621347447348,0.0624214356599405,0.00671518359245782,0.1672841548131,0.354074319109053,0.235196824346675,0.639604582588,9.816,0.108236850810453,424.523100672621,602.050942772081,290.833062072765,478.19546555055,0.0862412145282666,37157,61.2,53.2,"north carolina,rockingham"
North Carolina,Rowan,15554,25923,0.600007715156425,349,837,13,29.0240829097705,141262,39.1,46864,16.3,3.9,136,61.2,0.0703657034446631,2.52,0.158521045999632,14.7,18.7,270.7,0.161253557219918,0.0920063428239725,0.0126714898557291,0.141531338930498,0.328304851977177,0.252339624244312,0.671993404991,15.554,0.110107459897212,247.058656963656,592.516034036047,290.833062072765,478.19546555055,0.0862412145282666,37159,61.8,53.9,"north carolina,rowan"
North Carolina,Rutherford,8295,12833,0.646380425465596,245,463,-41,25.4392003112561,66826,42.5,42831,19.1,5.1,140,39,0.0672043815281477,2.42,0.190075719031515,17.4,17.3,120.2,0.0961302487055936,0.0456259539700117,0.00706311914524287,0.175470625205758,0.342007601831622,0.227695807021219,0.728867087757,8.295,0.124128333283453,366.623769191632,692.844102594798,290.833062072765,478.19546555055,0.0862412145282666,37161,62,53.7,"north carolina,rutherford"
North Carolina,Sampson,5151,7576,0.679910242872228,319,474,65,36.1487442240593,63626,38.2,42807,22.8,4,188,15,0.0603684028541791,2.6,0.194637412378587,22.3,12.8,67.1,0.251893879860434,0.204208971175306,0.00705686354634898,0.142143149027127,0.317763178574796,0.24900198032251,0.575746938139,5.151,0.0809574702165781,501.367365542388,744.978467921919,290.833062072765,478.19546555055,0.0862412145282666,37163,65.6,57,"north carolina,sampson"
North Carolina,Scotland,2625,4274,0.614178755264389,159,197,-19,31.6001149095088,34810,38.4,36730,26.9,7.4,145,51.6,0.0700086182131571,2.53,0.312151680551566,20.2,15.5,113.4,0.386239586325768,0.030680838839414,0.0089629416834243,0.141166331513933,0.289830508474576,0.230853203102557,0.452011933348,2.625,0.0754093651249641,456.765297328354,565.929330652112,290.833062072765,478.19546555055,0.0862412145282666,37165,66.3,58.4,"north carolina,scotland"
North Carolina,Stanly,6555,10252,0.639387436597737,119,305,3,35.4409987917841,62075,40.5,51491,13.2,3.6,130,32.3,0.0630849778493758,2.48,0.140136931131696,14.9,15.8,153.4,0.112235199355618,0.0436568666935159,0.0217156665324205,0.153153443415224,0.323866290777286,0.250277889649617,0.739805099997,6.555,0.105598066854611,191.703584373741,491.341119613371,290.833062072765,478.19546555055,0.0862412145282666,37167,63.9,55.9,"north carolina,stanly"
North Carolina,Stokes,7330,10046,0.729643639259407,103,261,5,52.785536762927,45467,42.8,50826,12.1,3.6,124,24.3,0.0667297160578002,2.42,0.130908131172059,16.5,13.3,105.6,0.0383574900477269,0.0307035872171025,0.00413486704642928,0.166604350407988,0.370554468075747,0.228891283788242,0.765305202416,7.33,0.161215826863439,226.537928607561,574.042712296831,290.833062072765,478.19546555055,0.0862412145282666,37169,60.7,51.8,"north carolina,stokes"
North Carolina,Surry,6666,11787,0.565538304912191,353,447,119,43.0866737087897,71948,41.2,46342,16,3.5,152,31.2,0.0558180908433869,2.43,0.171012397842887,21.7,16.8,138.4,0.0365819758714627,0.107911269250014,0.00725523989548007,0.170261855784733,0.343164507700006,0.237880135653528,0.742033288065,6.666,0.0926502474009007,490.632123200089,621.282037026742,290.833062072765,478.19546555055,0.0862412145282666,37171,59.6,51.1,"north carolina,surry"
North Carolina,Swain,1647,2410,0.683402489626556,88,63,-16,35.1000351000351,14245,40.8,43121,15.2,4.3,193,0,0.0705510705510706,2.42,0.144682344682345,21.7,16,26.5,0.0106704106704107,0.0554580554580555,0.00702000702000702,0.162934362934363,0.318708318708319,0.265566865566866,0.594617184888,1.647,0.115619515619516,617.760617760618,442.260442260442,290.833062072765,478.19546555055,0.0862412145282666,37173,56.2,47.8,"north carolina,swain"
North Carolina,Transylvania,3456,7441,0.464453702459347,47,73,11,43.8404208680403,34215,48.8,51398,12.8,3.8,166,40.4,0.0949583516001754,2.22,0.131871985971065,11.4,31.5,87.4,0.0350138827999415,0.0346047055385065,0.00675142481367821,0.249568902528131,0.318456817185445,0.202250474937893,0.598681192661,3.456,0.101008329679965,137.366652053193,213.35671489113,290.833062072765,478.19546555055,0.0862412145282666,37175,57.9,49.8,"north carolina,transylvania"
North Carolina,Tyrrell,569,673,0.845468053491828,13,5,-5,242.072137496974,4131,41.4,36765,25.2,6.3,171,0,0.0772210118615347,2.37,0.193173565722585,24.5,9.7,11.3,0.37279109174534,0.0900508351488744,0.0217864923747277,0.179617526022755,0.277656741709029,0.187847978697652,0.569411764706,0.569,0.137739046235778,314.693778746066,121.036068748487,290.833062072765,478.19546555055,0.0862412145282666,37177,66.8,58.7,"north carolina,tyrrell"
North Carolina,Union,20277,40198,0.504428080999055,461,1101,-17,22.0424911406141,235908,36.2,80428,7,3.4,123,72.7,0.0467131254556861,2.94,0.0805568272377367,10.2,34.8,318.7,0.116736185292572,0.114273360801668,0.0335003475931295,0.0825152177967682,0.35505790392865,0.245650846940333,0.639648248967,20.277,0.0859529986265832,195.415161842752,466.707360496465,290.833062072765,478.19546555055,0.0862412145282666,37179,64.3,56.1,"north carolina,union"
North Carolina,Vance,3379,5879,0.574757611838748,89,323,3,26.9166928356736,44582,38.6,40263,26.3,5.7,132,45.9,0.0615046431295142,2.56,0.289758198376026,20,12.9,179.2,0.50520389394823,0.079740702525683,0.00807500785070208,0.144026737248217,0.316136557354986,0.255170248082186,0.369598218804,3.379,0.0757929209097842,199.632138531246,724.507648826881,290.833062072765,478.19546555055,0.0862412145282666,37181,62.2,53.6,"north carolina,vance"
North Carolina,Wake,83956,259226,0.323871833843827,1907,3298,567,27.2817573846133,1092305,34.4,80169,8.4,3.4,100,93.9,0.0499201230425568,2.55,0.0712246121733399,7.3,51.8,1078.8,0.199651196323371,0.103265113681618,0.0754212422354562,0.0700802431555289,0.330648491035013,0.30095348826564,0.378923161232,83.956,0.0768613162074695,174.58493735724,301.930321659244,290.833062072765,478.19546555055,0.0862412145282666,37183,63.7,55,"north carolina,wake"
North Carolina,Warren,1926,3268,0.589351285189718,96,125,34,70.6820820921896,19807,44.9,38430,19.8,5.9,165,0,0.0713384157116171,2.38,0.226536073105468,19.5,15.5,49,0.50633614378755,0.0380168627252991,0.00383702731357601,0.199979805119402,0.31791790781037,0.206492654112183,0.326187888966,1.926,0.0972383500782552,484.677134346443,631.090018680265,290.833062072765,478.19546555055,0.0862412145282666,37185,62.4,53.8,"north carolina,warren"
North Carolina,Washington,1243,1922,0.646722164412071,22,36,12,84.3241420018551,11859,44,36042,21.1,5.9,128,32.2,0.067543637743486,2.37,0.270933468251961,20.1,11.3,38,0.479298423138545,0.0584366304072856,0.00379458639008348,0.203558478792478,0.328864153807235,0.222194114174888,0.41864268193,1.243,0.104814908508306,185.513112404081,303.566911206678,290.833062072765,478.19546555055,0.0862412145282666,37187,65.9,57.9,"north carolina,washington"
North Carolina,Watauga,4323,9802,0.441032442358702,124,309,-12,51.8366252569488,55945,28.4,48489,21.2,3.5,128,44.6,0.052766109571901,2.24,0.0538385914737689,10.5,41.6,163.4,0.0172312092233444,0.0374832424702833,0.0118866744123693,0.1131289659487,0.269121458575387,0.342800965233712,0.469985053356,4.323,0.0772723210295826,221.646259719367,552.328179461972,290.833062072765,478.19546555055,0.0862412145282666,37189,54.8,46.7,"north carolina,watauga"
North Carolina,Wayne,8588,15663,0.548298537955692,618,603,40,29.2093989354797,123248,36.6,41572,20.2,4.3,148,53.6,0.101673049461249,2.5,0.200911982344541,15.9,19.5,221.7,0.309952291315072,0.123425937946255,0.0134687783980267,0.130452421134623,0.305213877709983,0.278057250421914,0.549132947977,8.588,0.0696806439049721,501.428015059068,489.257432169285,290.833062072765,478.19546555055,0.0862412145282666,37191,65.2,56.5,"north carolina,wayne"
North Carolina,Wilkes,10919,15414,0.708381990398339,270,434,88,46.6764881777207,68557,42.4,44080,18.9,3.7,153,27.2,0.0564347914873755,2.41,0.186195428621439,21.4,15.5,91.9,0.0433507883950581,0.0676371486500284,0.00589290663243724,0.171798649299123,0.340534154061584,0.232551015942938,0.765562183893,10.919,0.159268929503916,393.832868999519,633.049870910337,290.833062072765,478.19546555055,0.0862412145282666,37193,60.3,51.8,"north carolina,wilkes"
North Carolina,Wilson,8187,12964,0.631518049984573,456,502,80,29.464121293966,81455,38.7,44015,21.1,6.1,147,61.3,0.0664170400834817,2.49,0.200196427475293,19.7,19.6,220.6,0.394733288318704,0.107949174390768,0.0121171198821435,0.141390952059419,0.322853109078632,0.254287643484132,0.463118133695,8.187,0.100509483764041,559.818304585354,616.291203732122,290.833062072765,478.19546555055,0.0862412145282666,37195,64.9,56.3,"north carolina,wilson"
North Carolina,Yadkin,6326,8541,0.740662685868165,173,294,41,42.6177982579975,37543,41.4,49070,13,3.4,145,15.3,0.0643795114934875,2.46,0.127107583304478,19,11.3,114.7,0.0307913592414032,0.111658631435953,0.00479450230402472,0.166236049330101,0.350930932530698,0.238419945129585,0.796253602305,6.326,0.168500119862558,460.804943664598,783.102042990704,290.833062072765,478.19546555055,0.0862412145282666,37197,60.7,52.2,"north carolina,yadkin"
North Carolina,Yancey,2180,3778,0.577024880889359,79,140,3,61.4422163883148,17903,45.5,44756,17.8,3.6,151,0,0.0613863598279618,2.31,0.16477685304139,15.8,20,57,0.00849019717365805,0.0545160029045411,0.00323968050047478,0.205105289616265,0.333798804669608,0.222197397084288,0.649163947798,2.18,0.121767301569569,441.266826788806,781.991844942188,290.833062072765,478.19546555055,0.0862412145282666,37199,55.3,46.8,"north carolina,yancey"

